An Empirical Analysis of Diversity in Argument Summarization

Presenting high-level arguments is a crucial task for fostering participation in online societal discussions. Current argument summarization approaches miss an important facet of this task -- capturing diversity -- which is important for accommodating multiple perspectives. We introduce three aspects of diversity: those of opinions, annotators, and sources. We evaluate approaches to a popular argument summarization task called Key Point Analysis, which shows how these approaches struggle to (1) represent arguments shared by few people, (2) deal with data from various sources, and (3) align with subjectivity in human-provided annotations. We find that both general-purpose LLMs and dedicated KPA models exhibit this behavior, but have complementary strengths. Further, we observe that diversification of training data may ameliorate generalization. Addressing diversity in argument summarization requires a mix of strategies to deal with subjectivity.

==> images/data/limit_kpg_hyena_bart_f1.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	0.1948789451458654	0.16263902576031944	0.2649449311589701	0.25127861090503495
0.07	0.2078267687136992	0.16263902576031944	0.27726139596111665	0.24365693613726366
0.14	0.21078438077520673	0.15833549882932588	0.26143459885963116	0.3054727319300029
0.21	0.2325868319095961	0.15833549882932588	0.2594334829951686	0.30380523734249293
0.29	0.2504536716110894	0.1630315146610893	0.2534988926268505	0.30654038570387493
0.36	0.25073617640184304	0.1576416404987568	0.2879608616484772	0.3137002354649571
0.43	0.25344558182462223	0.16096621996132726	0.2900902982719744	0.3177260698860538
0.5	0.2838576449247673	0.21070671857259773	0.3178085310899963	0.326101679004134
0.57	0.2838576449247673	0.21070671857259773	0.3219541738464901	0.33908262565284786
0.64	0.30042120102910774	0.21070671857259773	0.34629639249613314	0.35308885658932043
0.71	0.29982412465133823	0.21007578240269592	0.3473285580724645	0.35400691267536155
0.79	0.31990825081270313	0.235439541925873	0.3605845128132583	0.3695945104058778
0.86	0.3218559649600729	0.235439541925873	0.36112191515483144	0.373268620623407
0.93	0.3302802075774576	0.24109144997587023	0.3618076461077336	0.3738577227764961
1.0	0.34390233088177036	0.24640127508956894	0.3693355576065888	0.37808093111238544


==> images/data/limit_kpg_hyena_bleurt_f1.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	0.2519956068685211	0.1805179130529421	0.28955170200141683	0.3994483001188699
0.07	0.24201541874854576	0.1805179130529421	0.27541396670167795	0.2997921116477423
0.14	0.258059164052028	0.26152477038657945	0.267288800286437	0.34573932278750463
0.21	0.265056720878507	0.26152477038657945	0.2747328228644341	0.3293927448783722
0.29	0.3001297302893444	0.24899957555629537	0.28676038744418436	0.33523164312804205
0.36	0.30111355182626337	0.24857854788251268	0.29520751654993405	0.3358655483342614
0.43	0.3032960788732039	0.24245820745591798	0.29631078832405955	0.3362202882733654
0.5	0.32309101955831493	0.25853090475087265	0.305353678279821	0.33769803285893
0.57	0.32309101955831493	0.25853090475087265	0.30807039398775865	0.3439544103980041
0.64	0.32292365032357173	0.25853090475087265	0.3116808161828473	0.3505275069269673
0.71	0.3230060125470629	0.2603429776906932	0.3134310255458324	0.3522641131150335
0.79	0.3299947707018329	0.2612685613310778	0.3155366081421816	0.36043599674636256
0.86	0.3300193270930758	0.2612685613310778	0.31557254112743877	0.3616088009300807
0.93	0.3343665072734248	0.2614412212441	0.3172592458043701	0.36536782361040165
1.0	0.35121509398289136	0.26421877120628645	0.3293829747530488	0.375676728204573


==> images/data/limit_kpg_hyena_rouge2.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	0.0	0.0	0.8840000000000001	2.150333333333333
0.07	0.0	0.0	0.634076923076923	0.806375
0.14	2.3810000000000002	0.0	1.459912087912088	2.18775
0.21	1.1905000000000001	0.0	1.544857142857143	2.675894736842105
0.29	1.1905000000000001	0.0	1.4171416666666667	3.8774583333333332
0.36	1.1905000000000001	0.0	1.5166583333333334	4.137875
0.43	1.1905000000000001	0.0	1.7688333333333335	4.539541666666667
0.5	1.1905000000000001	0.0	2.0193166666666666	4.681958333333333
0.57	1.1905000000000001	0.0	2.6208416666666663	6.478333333333334
0.64	1.1905000000000001	0.0	2.893475	7.008083333333334
0.71	1.1905000000000001	0.0	3.0415083333333333	7.008083333333334
0.79	1.8155000000000001	0.0	3.2064250000000003	8.260208333333333
0.86	1.8155000000000001	0.0	3.4618833333333336	8.468291666666667
0.93	1.925875	0.0	3.6301083333333337	8.569333333333333
1.0	3.7116249999999997	0.0	3.9226416666666664	8.58175


==> images/data/limit_kpg_kpa2021_bart_f1.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	0.28578090829779446	0.29892616989861653	0.20973510603483847	0.22365456670177164
0.07	0.3261917168415958	0.3288867034375603	0.20417938317782078	0.22518246311509454
0.14	0.3617870673864778	0.39108414739555886	0.24249344537826864	0.23755387956102145
0.21	0.3829225094396991	0.3903745299966789	0.28550574702768533	0.2553380257338343
0.29	0.39067763986989706	0.3329661634276565	0.37544938282824275	0.2521150433001751
0.36	0.41085467912608387	0.3696573280787614	0.39853055094687995	0.32887126868504357
0.43	0.4372946560494887	0.4514303442327193	0.427448478409575	0.32887126868504357
0.5	0.4119460733876662	0.3843407810557283	0.4123134988000321	0.3290265318731164
0.57	0.4497842140763823	0.4319903065995067	0.46115141394510656	0.37677265773936774
0.64	0.4602165255938197	0.44415920637612355	0.4646670309836553	0.33517833877666675
0.71	0.4713411470588629	0.44415920637612355	0.4996552266307477	0.34677201424540016
0.79	0.489837276418096	0.4535964712225365	0.5323065491623055	0.39330595738563456
0.86	0.4912643148694022	0.4535964712225365	0.5328915114449985	0.39462513854304754
0.93	0.4981728446800902	0.4618581619630518	0.5433172112697426	0.38958472419387935
1.0	0.4967009347687162	0.46074342582161243	0.5403098103151641	0.38456134501985795


==> images/data/limit_kpg_kpa2021_bleurt_f1.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	0.4266900759668736	0.44780503744805283	0.3044278722829909	0.3489405847593773
0.07	0.42409553881810896	0.4946216964051833	0.31738870980977907	0.33516207703992285
0.14	0.45919904369839015	0.521490181463959	0.3346904599380282	0.3335980036975029
0.21	0.48794836910148826	0.5056376034467347	0.3729198765312841	0.3306037345568242
0.29	0.5633309335149507	0.43869906609294196	0.4921281820762624	0.33318858563285325
0.36	0.5569165445791988	0.4524070245138901	0.4946700091941635	0.4113631940980784
0.43	0.5492291991854172	0.44771572736397347	0.4892393268324231	0.4113631940980784
0.5	0.5301185826131305	0.41649962040521915	0.49687972347598974	0.4295397624775297
0.57	0.5448736030847611	0.4490980756084881	0.5084752837455785	0.44490214448188653
0.64	0.5644359150134942	0.5072236862094905	0.5272051673890181	0.4121942226146166
0.71	0.5726574816386099	0.5072236862094905	0.548261595523947	0.4355582796289422
0.79	0.5631814371267704	0.4879928940718819	0.5574550602811341	0.4628622570660744
0.86	0.5634333848510424	0.4879928940718819	0.5572890626303914	0.4677222273834073
0.93	0.5625516545607806	0.4826335162707162	0.5570786296068019	0.46475655409478667
1.0	0.5630066337841519	0.4802152212373565	0.556156829124302	0.46050666832366327


==> images/data/limit_kpg_kpa2021_rouge2.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	0.0	0.0	0.0	0.0
0.07	0.0	0.0	0.0	0.0
0.14	0.0	0.0	0.0	0.0
0.21	0.0	0.0	2.8571	0.0
0.29	4.875933333333333	5.146999999999999	5.3576	0.0
0.36	5.0609	6.932714285714285	6.097434782608695	0.0
0.43	5.5360000000000005	6.2184285714285705	6.182173913043478	0.0
0.5	4.4288	3.9571818181818177	5.2662962962962965	1.1905000000000001
0.57	5.97712	6.22990909090909	7.202333333333335	2.2894285714285716
0.64	5.029	5.271461538461538	5.964918918918919	1.6869473684210525
0.71	7.214033333333334	5.271461538461538	9.32556756756757	2.6438947368421055
0.79	8.0657	5.271461538461538	11.030837837837838	4.749157894736842
0.86	8.175666666666666	5.271461538461538	11.110756756756757	4.749157894736842
0.93	8.3017	5.271461538461538	12.40954054054054	4.749157894736842
1.0	8.3017	5.271461538461538	12.457810810810809	7.088315789473684


==> images/data/limit_kpg_perspectrum_bart_f1.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	0.3340511840380042	0.34261005152700164	0.36932440929415356	0.3194166259268703
0.07	0.3296978613309033	0.31486999497142903	0.3418344623538242	0.2956620909701373
0.14	0.3316139155477772	0.323284065073132	0.34484766515623017	0.3100405601074134
0.21	0.3234129500587324	0.31068662260397717	0.3371491356355446	0.29897504719592066
0.29	0.3180688945813146	0.3179214614811674	0.33589831133598375	0.3042273597970439
0.36	0.31683559424677327	0.31533274056474686	0.3388192298684138	0.3018525035567987
0.43	0.3287713891007514	0.3180348875001609	0.3477047696830392	0.3061777762414269
0.5	0.3305786123921778	0.31728295822313307	0.34863069594766516	0.30646178224532306
0.57	0.33429523937771927	0.31990522803019944	0.35478792681970767	0.3087097527358777
0.64	0.34016689622309715	0.3218280338419967	0.3589985083417401	0.31164191705542266
0.71	0.3398169453969949	0.3240487624244771	0.36216850522376387	0.3152357234470127
0.79	0.3421182911373431	0.32593845501325114	0.3649235999332879	0.31753538168227696
0.86	0.3514946260565889	0.3311676857882484	0.36881663182953456	0.3224870780193893
0.93	0.3556252377922203	0.3325535401210165	0.3727655803278234	0.32498561082605526
1.0	0.36320997655590237	0.33780975926695506	0.3770768120918148	0.3296729032890934


==> images/data/limit_kpg_perspectrum_bleurt_f1.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	0.3968593464486727	0.39289591335078394	0.4254634973114743	0.3703546436443823
0.07	0.38435348647262885	0.37881717978099655	0.40502719420506345	0.3639735059240154
0.14	0.3726309265927821	0.37245063004635687	0.4012992896063774	0.3646641996182652
0.21	0.3678679572454002	0.34725504667630824	0.3950127375283161	0.3486166959310371
0.29	0.36392491081403167	0.3557546845725252	0.3940993892873975	0.3520100735452209
0.36	0.36958512565309554	0.352292590894634	0.3957604202769974	0.35072778612639127
0.43	0.37183509577851814	0.3506945258812777	0.395919325007788	0.35055356432409807
0.5	0.37522663440557763	0.35331285105870364	0.3967590451121555	0.35359749968699666
0.57	0.3797183432269109	0.35411410539213817	0.39878186503615065	0.35335138540372724
0.64	0.38191346419958094	0.35716720547853253	0.40228443906538824	0.35612287809978876
0.71	0.3831005212162632	0.35951219178600735	0.40552776797685836	0.3602770232415943
0.79	0.38699732128361486	0.3611444976697505	0.40992319602819743	0.36200654965281137
0.86	0.3956167441229487	0.36616439894787045	0.41255674091331407	0.36715432154644045
0.93	0.39780779351444534	0.3686566878768461	0.4155312577865932	0.37050126397281846
1.0	0.4032996081833716	0.3729005371828817	0.4188045227207626	0.374025685204671


==> images/data/limit_kpg_perspectrum_rouge2.dat <==
x	smatch	kpa_api	chatgpt_open	chatgpt_closed
0.05	4.588915254237288	3.1758245614035086	4.262731481481482	2.493168674698795
0.07	3.5261979166666673	2.537595744680851	3.2181166666666665	2.0987698412698412
0.14	3.515971264367816	2.4248341463414635	3.0414815789473684	2.081245210727969
0.21	3.4917705627705624	2.2727062706270624	3.078728987993139	2.0591297709923664
0.29	3.5156491803278684	2.3404389671361505	3.2021208935611036	2.1394990723562155
0.36	3.7329503916449087	2.3881861804222653	3.339812834224599	2.2348510638297876
0.43	4.367319444444445	2.4952013536379023	3.7352654949121185	2.4341989596879063
0.5	4.415592132505176	2.7514437689969604	3.8624780082987553	2.595259906759907
0.57	4.574779886148007	2.7698143053645112	4.10113405238829	2.6376839266450913
0.64	4.793651202749141	2.991972257250946	4.233820842255533	2.8386217564870257
0.71	4.951620192307692	3.1417703523693805	4.465222222222223	2.990550807217474
0.79	5.3302461773700305	3.370565420560748	4.719291237113402	3.225894832275612
0.86	5.79848575712144	3.6015200458190155	5.016411949685535	3.457222320637732
0.93	6.21124457308249	3.620208520179372	5.320660527931246	3.5482814943527368
1.0	6.657612446958983	3.903080308030803	5.7428940754039495	3.7957791095890414


==> images/data/limit_perf_hyena.dat <==
x	chatgpt	kpa_api	smatch
0.1	0.0566448801742919	0.6096491228070176	0.667063492063492
0.2	0.1043802285848945	0.543915343915344	0.5705680873748099
0.3	0.117459806498918	0.4073837427696121	0.4883467957769201
0.4	0.11783433957347	0.4195865877488365	0.5568885797419072
0.5	0.1515762280717178	0.4074396660607625	0.5758911760966942
0.6	0.1771652736807604	0.4133902639236286	0.5598939544406889
0.7	0.1693130845581218	0.462187996459159	0.572553330554635
0.8	0.2137557625816365	0.4933625446428859	0.6064310131791472
0.9	0.202141812865497	0.5010229927311416	0.6140220948446579
1.0	0.202141812865497	0.5010229927311416	0.6140220948446579

==> images/data/limit_perf_kpa2021.dat <==
x	chatgpt	kpa_api	smatch
0.057692307692307696	0.0659420289855072	0.4800724637681158	0.6166666666666667
0.07692307692307693	0.0439613526570048	0.4765297906602253	0.4455870518370519
0.09615384615384616	0.0513818563767465	0.6629754376840158	0.3635959525573966
0.11538461538461539	0.0473152578415736	0.6705875687104234	0.3602699677304966
0.15384615384615385	0.0665006417768848	0.6448938224476394	0.5087482484694035
0.17307692307692307	0.0633778104097786	0.6538568217984434	0.4943804859618155
0.23076923076923078	0.0693262547346564	0.6629207328794456	0.4826956618518483
0.2692307692307692	0.0693262547346564	0.6629207328794456	0.4826956618518483
0.34615384615384615	0.1011069021340636	0.7141276264017461	0.654967468913823
0.4230769230769231	0.1071390100470493	0.7198916739335189	0.6605451488186298
0.5192307692307693	0.1323075604202672	0.758225886582257	0.7094905725678223
0.6538461538461539	0.1449322053861556	0.7627919729558402	0.7240964093394137
0.8076923076923077	0.1525266224633313	0.7683243897185811	0.7253100616543073
1.0	0.1754934278419233	0.8158458077808239	0.7955233182163958

==> images/data/limit_perf_perspectrum.dat <==
x	chatgpt	kpa_api	smatch
0.07692307692307693	0.1734807912206319	0.2078493111153492	0.8290426090730038
0.15384615384615385	0.3076839595610405	0.2555152885019921	0.8206787827928689
0.23076923076923078	0.3698021494834539	0.283051151602408	0.8080822774528914
0.3076923076923077	0.3759724276913337	0.2935542707476897	0.8148418693106186
0.38461538461538464	0.3799921114760989	0.2966320827101994	0.8177298193464053
0.46153846153846156	0.4163610787582167	0.3047753434041086	0.8187979594706584
0.5384615384615384	0.4180102179460557	0.3059366321519999	0.8180058038623714
0.6153846153846154	0.4272674531351002	0.3066339406833221	0.8179591678130781
0.6923076923076923	0.4272674531351002	0.3065594655289597	0.8171156652453931
0.7692307692307693	0.4272674531351002	0.3066142229499409	0.817021069650774
0.8461538461538461	0.4344569956187603	0.3078284701166975	0.817609393698961
0.9230769230769231	0.4348808419249595	0.3080501131857995	0.8181130384929799
1.0	0.4348808419249595	0.3080501131857995	0.8181130384929799


==> images/data/long_tail_kp_hyena.dat <==
x   y
0.0	1
0.019230769230769232	1
0.038461538461538464	1
0.057692307692307696	1
0.07692307692307693	1
0.09615384615384616	1
0.11538461538461539	1
0.1346153846153846	1
0.15384615384615385	2
0.17307692307692307	2
0.19230769230769232	2
0.21153846153846154	2
0.23076923076923078	2
0.25	3
0.2692307692307692	3
0.28846153846153844	3
0.3076923076923077	3
0.3269230769230769	3
0.34615384615384615	3
0.36538461538461536	3
0.38461538461538464	3
0.40384615384615385	3
0.4230769230769231	3
0.4423076923076923	3
0.46153846153846156	3
0.4807692307692308	3
0.5	4
0.5192307692307693	4
0.5384615384615384	4
0.5576923076923077	4
0.5769230769230769	4
0.5961538461538461	4
0.6153846153846154	4
0.6346153846153846	4
0.6538461538461539	4
0.6730769230769231	4
0.6923076923076923	5
0.7115384615384616	5
0.7307692307692307	5
0.75	5
0.7692307692307693	5
0.7884615384615384	6
0.8076923076923077	6
0.8269230769230769	6
0.8461538461538461	6
0.8653846153846154	7
0.8846153846153846	7
0.9038461538461539	7
0.9230769230769231	8
0.9423076923076923	8
0.9615384615384616	8
0.9807692307692307	9

==> images/data/long_tail_kp_kpa2021.dat <==
0.0	58
0.0036231884057971015	59
0.007246376811594203	59
0.010869565217391304	59
0.014492753623188406	61
0.018115942028985508	61
0.021739130434782608	61
0.025362318840579712	61
0.028985507246376812	63
0.03260869565217391	63
0.036231884057971016	63
0.03985507246376811	64
0.043478260869565216	64
0.04710144927536232	65
0.050724637681159424	65
0.05434782608695652	66
0.057971014492753624	67
0.06159420289855073	67
0.06521739130434782	68
0.06884057971014493	69
0.07246376811594203	70
0.07608695652173914	70
0.07971014492753623	71
0.08333333333333333	72
0.08695652173913043	72
0.09057971014492754	74
0.09420289855072464	75
0.09782608695652174	75
0.10144927536231885	75
0.10507246376811594	77
0.10869565217391304	77
0.11231884057971014	77
0.11594202898550725	77
0.11956521739130435	78
0.12318840579710146	78
0.12681159420289856	79
0.13043478260869565	79
0.13405797101449277	79
0.13768115942028986	79
0.14130434782608695	79
0.14492753623188406	79
0.14855072463768115	80
0.15217391304347827	80
0.15579710144927536	80
0.15942028985507245	80
0.16304347826086957	81
0.16666666666666666	81
0.17028985507246377	82
0.17391304347826086	82
0.17753623188405798	82
0.18115942028985507	82
0.18478260869565216	82
0.18840579710144928	83
0.19202898550724637	83
0.1956521739130435	83
0.19927536231884058	83
0.2028985507246377	83
0.20652173913043478	84
0.21014492753623187	84
0.213768115942029	85
0.21739130434782608	85
0.2210144927536232	85
0.2246376811594203	85
0.22826086956521738	85
0.2318840579710145	86
0.23550724637681159	87
0.2391304347826087	87
0.2427536231884058	88
0.2463768115942029	89
0.25	89
0.2536231884057971	89
0.2572463768115942	89
0.2608695652173913	89
0.2644927536231884	90
0.26811594202898553	90
0.2717391304347826	91
0.2753623188405797	91
0.27898550724637683	91
0.2826086956521739	91
0.286231884057971	92
0.2898550724637681	92
0.29347826086956524	92
0.2971014492753623	92
0.3007246376811594	92
0.30434782608695654	92
0.3079710144927536	92
0.3115942028985507	92
0.31521739130434784	93
0.3188405797101449	93
0.322463768115942	93
0.32608695652173914	93
0.32971014492753625	93
0.3333333333333333	93
0.33695652173913043	94
0.34057971014492755	94
0.3442028985507246	94
0.34782608695652173	94
0.35144927536231885	94
0.35507246376811596	94
0.358695652173913	94
0.36231884057971014	95
0.36594202898550726	95
0.3695652173913043	95
0.37318840579710144	95
0.37681159420289856	95
0.3804347826086957	95
0.38405797101449274	95
0.38768115942028986	96
0.391304347826087	96
0.39492753623188404	96
0.39855072463768115	96
0.40217391304347827	97
0.4057971014492754	97
0.40942028985507245	97
0.41304347826086957	97
0.4166666666666667	97
0.42028985507246375	97
0.42391304347826086	98
0.427536231884058	98
0.4311594202898551	98
0.43478260869565216	98
0.4384057971014493	98
0.4420289855072464	98
0.44565217391304346	98
0.4492753623188406	98
0.4528985507246377	98
0.45652173913043476	99
0.4601449275362319	99
0.463768115942029	99
0.4673913043478261	99
0.47101449275362317	99
0.4746376811594203	99
0.4782608695652174	99
0.48188405797101447	99
0.4855072463768116	99
0.4891304347826087	100
0.4927536231884058	100
0.4963768115942029	100
0.5	100
0.5036231884057971	100
0.5072463768115942	100
0.5108695652173914	100
0.5144927536231884	100
0.5181159420289855	100
0.5217391304347826	101
0.5253623188405797	101
0.5289855072463768	101
0.532608695652174	101
0.5362318840579711	101
0.5398550724637681	101
0.5434782608695652	101
0.5471014492753623	102
0.5507246376811594	102
0.5543478260869565	102
0.5579710144927537	102
0.5615942028985508	102
0.5652173913043478	103
0.5688405797101449	103
0.572463768115942	103
0.5760869565217391	104
0.5797101449275363	104
0.5833333333333334	104
0.5869565217391305	104
0.5905797101449275	104
0.5942028985507246	104
0.5978260869565217	105
0.6014492753623188	105
0.605072463768116	106
0.6086956521739131	106
0.6123188405797102	106
0.6159420289855072	107
0.6195652173913043	107
0.6231884057971014	107
0.6268115942028986	107
0.6304347826086957	107
0.6340579710144928	107
0.6376811594202898	107
0.6413043478260869	108
0.644927536231884	108
0.6485507246376812	108
0.6521739130434783	108
0.6557971014492754	108
0.6594202898550725	108
0.6630434782608695	108
0.6666666666666666	108
0.6702898550724637	109
0.6739130434782609	109
0.677536231884058	109
0.6811594202898551	109
0.6847826086956522	109
0.6884057971014492	109
0.6920289855072463	109
0.6956521739130435	109
0.6992753623188406	109
0.7028985507246377	110
0.7065217391304348	110
0.7101449275362319	111
0.7137681159420289	111
0.717391304347826	112
0.7210144927536232	112
0.7246376811594203	113
0.7282608695652174	113
0.7318840579710145	113
0.7355072463768116	113
0.7391304347826086	113
0.7427536231884058	114
0.7463768115942029	114
0.75	114
0.7536231884057971	114
0.7572463768115942	114
0.7608695652173914	114
0.7644927536231884	115
0.7681159420289855	115
0.7717391304347826	115
0.7753623188405797	115
0.7789855072463768	116
0.782608695652174	116
0.7862318840579711	116
0.7898550724637681	116
0.7934782608695652	116
0.7971014492753623	116
0.8007246376811594	116
0.8043478260869565	116
0.8079710144927537	117
0.8115942028985508	117
0.8152173913043478	117
0.8188405797101449	117
0.822463768115942	117
0.8260869565217391	117
0.8297101449275363	118
0.8333333333333334	118
0.8369565217391305	118
0.8405797101449275	118
0.8442028985507246	119
0.8478260869565217	119
0.8514492753623188	119
0.855072463768116	119
0.8586956521739131	120
0.8623188405797102	120
0.8659420289855072	120
0.8695652173913043	120
0.8731884057971014	121
0.8768115942028986	121
0.8804347826086957	121
0.8840579710144928	122
0.8876811594202898	122
0.8913043478260869	122
0.894927536231884	123
0.8985507246376812	123
0.9021739130434783	124
0.9057971014492754	124
0.9094202898550725	124
0.9130434782608695	125
0.9166666666666666	125
0.9202898550724637	125
0.9239130434782609	125
0.927536231884058	125
0.9311594202898551	125
0.9347826086956522	126
0.9384057971014492	126
0.9420289855072463	127
0.9456521739130435	127
0.9492753623188406	127
0.9528985507246377	127
0.9565217391304348	128
0.9601449275362319	130
0.9637681159420289	130
0.967391304347826	131
0.9710144927536232	132
0.9746376811594203	132
0.9782608695652174	133
0.9818840579710145	133
0.9855072463768116	135
0.9891304347826086	138
0.9927536231884058	141
0.9963768115942029	146

==> images/data/long_tail_kp_perspectrum.dat <==
x   y
0.0	1
0.00030120481927710846	1
0.0006024096385542169	1
0.0009036144578313253	1
0.0012048192771084338	1
0.0015060240963855422	1
0.0018072289156626507	1
0.002108433734939759	1
0.0024096385542168677	1
0.002710843373493976	1
0.0030120481927710845	1
0.0033132530120481927	1
0.0036144578313253013	1
0.00391566265060241	1
0.004216867469879518	1
0.004518072289156626	1
0.004819277108433735	1
0.0051204819277108436	1
0.005421686746987952	1
0.00572289156626506	1
0.006024096385542169	1
0.006325301204819277	1
0.006626506024096385	1
0.0069277108433734936	1
0.007228915662650603	1
0.007530120481927711	1
0.00783132530120482	1
0.008132530120481927	1
0.008433734939759036	1
0.008734939759036145	1
0.009036144578313253	1
0.009337349397590362	1
0.00963855421686747	1
0.009939759036144578	1
0.010240963855421687	1
0.010542168674698794	1
0.010843373493975903	1
0.011144578313253013	1
0.01144578313253012	1
0.011746987951807229	1
0.012048192771084338	1
0.012349397590361445	1
0.012650602409638554	1
0.012951807228915663	1
0.01325301204819277	1
0.01355421686746988	1
0.013855421686746987	1
0.014156626506024096	1
0.014457831325301205	1
0.014759036144578313	1
0.015060240963855422	1
0.01536144578313253	1
0.01566265060240964	1
0.015963855421686747	1
0.016265060240963854	1
0.016566265060240965	1
0.016867469879518072	1
0.01716867469879518	1
0.01746987951807229	1
0.017771084337349398	1
0.018072289156626505	1
0.018373493975903616	1
0.018674698795180723	1
0.01897590361445783	1
0.01927710843373494	1
0.01957831325301205	1
0.019879518072289156	1
0.020180722891566263	1
0.020481927710843374	1
0.02078313253012048	1
0.02108433734939759	1
0.0213855421686747	1
0.021686746987951807	1
0.021987951807228914	1
0.022289156626506025	1
0.022590361445783132	1
0.02289156626506024	1
0.02319277108433735	1
0.023493975903614458	1
0.023795180722891565	1
0.024096385542168676	1
0.024397590361445783	1
0.02469879518072289	1
0.025	1
0.02530120481927711	1
0.025602409638554216	1
0.025903614457831327	1
0.026204819277108434	1
0.02650602409638554	1
0.026807228915662652	1
0.02710843373493976	1
0.027409638554216867	1
0.027710843373493974	1
0.028012048192771085	1
0.028313253012048192	1
0.0286144578313253	1
0.02891566265060241	1
0.029216867469879518	1
0.029518072289156625	1
0.029819277108433736	1
0.030120481927710843	1
0.03042168674698795	1
0.03072289156626506	1
0.03102409638554217	1
0.03132530120481928	1
0.03162650602409638	1
0.031927710843373494	1
0.032228915662650605	1
0.03253012048192771	1
0.03283132530120482	1
0.03313253012048193	1
0.033433734939759034	1
0.033734939759036145	1
0.034036144578313256	1
0.03433734939759036	1
0.03463855421686747	1
0.03493975903614458	1
0.035240963855421685	1
0.035542168674698796	1
0.03584337349397591	1
0.03614457831325301	1
0.03644578313253012	1
0.03674698795180723	1
0.037048192771084336	1
0.03734939759036145	1
0.03765060240963856	1
0.03795180722891566	1
0.03825301204819277	1
0.03855421686746988	1
0.03885542168674699	1
0.0391566265060241	1
0.0394578313253012	1
0.03975903614457831	1
0.04006024096385542	1
0.04036144578313253	1
0.04066265060240964	1
0.04096385542168675	1
0.04126506024096385	1
0.04156626506024096	1
0.041867469879518074	1
0.04216867469879518	1
0.04246987951807229	1
0.0427710843373494	1
0.0430722891566265	1
0.043373493975903614	1
0.043674698795180725	1
0.04397590361445783	1
0.04427710843373494	1
0.04457831325301205	1
0.044879518072289154	1
0.045180722891566265	1
0.045481927710843376	1
0.04578313253012048	1
0.04608433734939759	1
0.0463855421686747	1
0.046686746987951805	1
0.046987951807228916	1
0.047289156626506026	1
0.04759036144578313	1
0.04789156626506024	1
0.04819277108433735	1
0.048493975903614456	1
0.04879518072289157	1
0.04909638554216868	1
0.04939759036144578	1
0.04969879518072289	1
0.05	1
0.05030120481927711	1
0.05060240963855422	1
0.05090361445783133	1
0.05120481927710843	1
0.05150602409638554	1
0.051807228915662654	1
0.05210843373493976	1
0.05240963855421687	1
0.05271084337349398	1
0.05301204819277108	1
0.053313253012048194	1
0.053614457831325305	1
0.05391566265060241	1
0.05421686746987952	1
0.05451807228915663	1
0.054819277108433734	1
0.055120481927710845	1
0.05542168674698795	1
0.05572289156626506	1
0.05602409638554217	1
0.056325301204819274	1
0.056626506024096385	1
0.056927710843373495	1
0.0572289156626506	1
0.05753012048192771	1
0.05783132530120482	1
0.058132530120481925	1
0.058433734939759036	1
0.058734939759036146	1
0.05903614457831325	1
0.05933734939759036	1
0.05963855421686747	1
0.059939759036144576	1
0.060240963855421686	1
0.0605421686746988	1
0.0608433734939759	1
0.06114457831325301	1
0.06144578313253012	1
0.061746987951807226	1
0.06204819277108434	1
0.06234939759036145	1
0.06265060240963856	1
0.06295180722891566	1
0.06325301204819277	1
0.06355421686746988	1
0.06385542168674699	1
0.06415662650602409	1
0.06445783132530121	1
0.06475903614457831	1
0.06506024096385542	1
0.06536144578313254	1
0.06566265060240964	1
0.06596385542168674	1
0.06626506024096386	1
0.06656626506024096	1
0.06686746987951807	1
0.06716867469879519	1
0.06746987951807229	1
0.0677710843373494	1
0.06807228915662651	1
0.06837349397590362	1
0.06867469879518072	1
0.06897590361445784	1
0.06927710843373494	1
0.06957831325301204	1
0.06987951807228916	1
0.07018072289156627	1
0.07048192771084337	1
0.07078313253012049	1
0.07108433734939759	1
0.0713855421686747	1
0.07168674698795181	1
0.07198795180722892	1
0.07228915662650602	1
0.07259036144578314	1
0.07289156626506024	1
0.07319277108433735	1
0.07349397590361446	1
0.07379518072289157	1
0.07409638554216867	1
0.07439759036144579	1
0.0746987951807229	1
0.075	1
0.07530120481927711	1
0.07560240963855422	1
0.07590361445783132	1
0.07620481927710844	1
0.07650602409638554	1
0.07680722891566265	1
0.07710843373493977	1
0.07740963855421687	1
0.07771084337349397	1
0.07801204819277109	1
0.0783132530120482	1
0.0786144578313253	1
0.0789156626506024	1
0.07921686746987952	1
0.07951807228915662	1
0.07981927710843373	1
0.08012048192771085	1
0.08042168674698795	1
0.08072289156626505	1
0.08102409638554217	1
0.08132530120481928	1
0.08162650602409638	1
0.0819277108433735	1
0.0822289156626506	1
0.0825301204819277	1
0.08283132530120482	1
0.08313253012048193	1
0.08343373493975903	1
0.08373493975903615	1
0.08403614457831325	1
0.08433734939759036	1
0.08463855421686747	1
0.08493975903614458	1
0.08524096385542168	1
0.0855421686746988	1
0.0858433734939759	1
0.086144578313253	1
0.08644578313253012	1
0.08674698795180723	1
0.08704819277108433	1
0.08734939759036145	1
0.08765060240963855	1
0.08795180722891566	1
0.08825301204819277	1
0.08855421686746988	1
0.08885542168674698	1
0.0891566265060241	1
0.0894578313253012	1
0.08975903614457831	1
0.09006024096385543	1
0.09036144578313253	1
0.09066265060240963	1
0.09096385542168675	1
0.09126506024096386	1
0.09156626506024096	1
0.09186746987951808	1
0.09216867469879518	1
0.09246987951807228	1
0.0927710843373494	1
0.0930722891566265	1
0.09337349397590361	1
0.09367469879518073	1
0.09397590361445783	1
0.09427710843373494	1
0.09457831325301205	1
0.09487951807228916	1
0.09518072289156626	1
0.09548192771084338	1
0.09578313253012048	1
0.09608433734939759	1
0.0963855421686747	1
0.09668674698795181	1
0.09698795180722891	1
0.09728915662650603	1
0.09759036144578313	1
0.09789156626506024	1
0.09819277108433735	1
0.09849397590361446	1
0.09879518072289156	1
0.09909638554216868	1
0.09939759036144578	1
0.09969879518072289	1
0.1	1
0.10030120481927711	1
0.10060240963855421	1
0.10090361445783133	1
0.10120481927710843	1
0.10150602409638554	1
0.10180722891566266	1
0.10210843373493976	1
0.10240963855421686	1
0.10271084337349398	1
0.10301204819277109	1
0.10331325301204819	1
0.10361445783132531	1
0.10391566265060241	1
0.10421686746987951	1
0.10451807228915663	1
0.10481927710843374	1
0.10512048192771084	1
0.10542168674698796	1
0.10572289156626506	1
0.10602409638554217	1
0.10632530120481928	1
0.10662650602409639	1
0.10692771084337349	1
0.10722891566265061	1
0.10753012048192771	1
0.10783132530120482	1
0.10813253012048193	1
0.10843373493975904	1
0.10873493975903614	1
0.10903614457831326	1
0.10933734939759036	1
0.10963855421686747	1
0.10993975903614457	1
0.11024096385542169	1
0.11054216867469879	1
0.1108433734939759	1
0.11114457831325301	1
0.11144578313253012	1
0.11174698795180722	1
0.11204819277108434	1
0.11234939759036144	1
0.11265060240963855	1
0.11295180722891567	1
0.11325301204819277	1
0.11355421686746987	1
0.11385542168674699	1
0.1141566265060241	1
0.1144578313253012	1
0.11475903614457832	1
0.11506024096385542	1
0.11536144578313252	1
0.11566265060240964	1
0.11596385542168675	1
0.11626506024096385	1
0.11656626506024097	1
0.11686746987951807	1
0.11716867469879517	1
0.11746987951807229	1
0.1177710843373494	1
0.1180722891566265	1
0.11837349397590362	1
0.11867469879518072	1
0.11897590361445783	1
0.11927710843373494	1
0.11957831325301205	1
0.11987951807228915	1
0.12018072289156627	1
0.12048192771084337	1
0.12078313253012048	1
0.1210843373493976	1
0.1213855421686747	1
0.1216867469879518	1
0.12198795180722892	1
0.12228915662650602	1
0.12259036144578313	1
0.12289156626506025	1
0.12319277108433735	1
0.12349397590361445	1
0.12379518072289157	1
0.12409638554216867	1
0.12439759036144578	1
0.1246987951807229	1
0.125	1
0.12530120481927712	1
0.1256024096385542	1
0.12590361445783133	1
0.12620481927710844	1
0.12650602409638553	1
0.12680722891566265	1
0.12710843373493977	1
0.12740963855421686	1
0.12771084337349398	1
0.1280120481927711	1
0.12831325301204818	1
0.1286144578313253	1
0.12891566265060242	1
0.1292168674698795	1
0.12951807228915663	1
0.12981927710843374	1
0.13012048192771083	1
0.13042168674698795	1
0.13072289156626507	1
0.13102409638554216	1
0.13132530120481928	1
0.1316265060240964	1
0.13192771084337349	1
0.1322289156626506	1
0.13253012048192772	1
0.1328313253012048	1
0.13313253012048193	1
0.13343373493975905	1
0.13373493975903614	1
0.13403614457831325	1
0.13433734939759037	1
0.13463855421686746	1
0.13493975903614458	1
0.1352409638554217	1
0.1355421686746988	1
0.1358433734939759	1
0.13614457831325302	1
0.1364457831325301	1
0.13674698795180723	1
0.13704819277108435	1
0.13734939759036144	1
0.13765060240963856	1
0.13795180722891567	1
0.13825301204819276	1
0.13855421686746988	1
0.138855421686747	1
0.1391566265060241	1
0.1394578313253012	1
0.13975903614457832	1
0.14006024096385541	1
0.14036144578313253	1
0.14066265060240965	1
0.14096385542168674	1
0.14126506024096386	1
0.14156626506024098	1
0.14186746987951807	1
0.14216867469879518	1
0.1424698795180723	1
0.1427710843373494	1
0.1430722891566265	1
0.14337349397590363	1
0.14367469879518072	1
0.14397590361445783	1
0.14427710843373495	1
0.14457831325301204	1
0.14487951807228916	1
0.14518072289156628	1
0.14548192771084337	1
0.14578313253012049	1
0.1460843373493976	1
0.1463855421686747	1
0.1466867469879518	1
0.14698795180722893	1
0.14728915662650602	1
0.14759036144578314	1
0.14789156626506025	1
0.14819277108433734	1
0.14849397590361446	1
0.14879518072289158	1
0.14909638554216867	1
0.1493975903614458	1
0.1496987951807229	1
0.15	1
0.1503012048192771	1
0.15060240963855423	1
0.15090361445783132	1
0.15120481927710844	1
0.15150602409638556	1
0.15180722891566265	1
0.15210843373493976	1
0.15240963855421688	1
0.15271084337349397	1
0.1530120481927711	1
0.1533132530120482	1
0.1536144578313253	1
0.15391566265060241	1
0.15421686746987953	1
0.15451807228915662	1
0.15481927710843374	1
0.15512048192771086	1
0.15542168674698795	1
0.15572289156626506	1
0.15602409638554218	1
0.15632530120481927	1
0.1566265060240964	1
0.15692771084337348	1
0.1572289156626506	1
0.15753012048192772	1
0.1578313253012048	1
0.15813253012048192	1
0.15843373493975904	1
0.15873493975903613	1
0.15903614457831325	1
0.15933734939759037	1
0.15963855421686746	1
0.15993975903614457	1
0.1602409638554217	1
0.16054216867469878	1
0.1608433734939759	1
0.16114457831325302	1
0.1614457831325301	1
0.16174698795180723	1
0.16204819277108434	1
0.16234939759036143	1
0.16265060240963855	1
0.16295180722891567	1
0.16325301204819276	1
0.16355421686746988	1
0.163855421686747	1
0.16415662650602408	1
0.1644578313253012	1
0.16475903614457832	1
0.1650602409638554	1
0.16536144578313253	1
0.16566265060240964	1
0.16596385542168673	1
0.16626506024096385	1
0.16656626506024097	1
0.16686746987951806	1
0.16716867469879518	1
0.1674698795180723	1
0.16777108433734939	1
0.1680722891566265	1
0.16837349397590362	1
0.1686746987951807	1
0.16897590361445783	1
0.16927710843373495	1
0.16957831325301204	1
0.16987951807228915	1
0.17018072289156627	1
0.17048192771084336	1
0.17078313253012048	1
0.1710843373493976	1
0.1713855421686747	1
0.1716867469879518	1
0.17198795180722892	1
0.172289156626506	1
0.17259036144578313	1
0.17289156626506025	1
0.17319277108433734	1
0.17349397590361446	1
0.17379518072289157	1
0.17409638554216866	1
0.17439759036144578	1
0.1746987951807229	1
0.175	1
0.1753012048192771	1
0.17560240963855422	1
0.17590361445783131	1
0.17620481927710843	1
0.17650602409638555	1
0.17680722891566264	1
0.17710843373493976	1
0.17740963855421688	1
0.17771084337349397	1
0.17801204819277108	1
0.1783132530120482	1
0.1786144578313253	1
0.1789156626506024	1
0.17921686746987953	1
0.17951807228915662	1
0.17981927710843373	1
0.18012048192771085	1
0.18042168674698794	1
0.18072289156626506	1
0.18102409638554218	1
0.18132530120481927	1
0.18162650602409638	1
0.1819277108433735	1
0.1822289156626506	1
0.1825301204819277	1
0.18283132530120483	1
0.18313253012048192	1
0.18343373493975904	1
0.18373493975903615	1
0.18403614457831324	1
0.18433734939759036	1
0.18463855421686748	1
0.18493975903614457	1
0.1852409638554217	1
0.1855421686746988	1
0.1858433734939759	1
0.186144578313253	1
0.18644578313253013	1
0.18674698795180722	1
0.18704819277108434	1
0.18734939759036146	1
0.18765060240963854	1
0.18795180722891566	1
0.18825301204819278	1
0.18855421686746987	1
0.188855421686747	1
0.1891566265060241	1
0.1894578313253012	1
0.1897590361445783	1
0.19006024096385543	1
0.19036144578313252	1
0.19066265060240964	1
0.19096385542168676	1
0.19126506024096385	1
0.19156626506024096	1
0.19186746987951808	1
0.19216867469879517	1
0.1924698795180723	1
0.1927710843373494	1
0.1930722891566265	1
0.19337349397590362	1
0.19367469879518073	1
0.19397590361445782	1
0.19427710843373494	1
0.19457831325301206	1
0.19487951807228915	1
0.19518072289156627	1
0.19548192771084338	1
0.19578313253012047	1
0.1960843373493976	1
0.1963855421686747	1
0.1966867469879518	1
0.19698795180722892	1
0.19728915662650603	1
0.19759036144578312	1
0.19789156626506024	1
0.19819277108433736	1
0.19849397590361445	1
0.19879518072289157	1
0.19909638554216869	1
0.19939759036144578	1
0.1996987951807229	1
0.2	1
0.2003012048192771	1
0.20060240963855422	1
0.20090361445783134	1
0.20120481927710843	1
0.20150602409638554	1
0.20180722891566266	1
0.20210843373493975	1
0.20240963855421687	1
0.202710843373494	1
0.20301204819277108	1
0.2033132530120482	1
0.2036144578313253	1
0.2039156626506024	1
0.20421686746987952	1
0.20451807228915664	1
0.20481927710843373	1
0.20512048192771085	1
0.20542168674698796	1
0.20572289156626505	1
0.20602409638554217	1
0.2063253012048193	1
0.20662650602409638	1
0.2069277108433735	1
0.20722891566265061	1
0.2075301204819277	1
0.20783132530120482	1
0.20813253012048194	1
0.20843373493975903	1
0.20873493975903615	1
0.20903614457831327	1
0.20933734939759036	1
0.20963855421686747	1
0.2099397590361446	1
0.21024096385542168	1
0.2105421686746988	1
0.21084337349397592	1
0.211144578313253	1
0.21144578313253012	1
0.21174698795180724	1
0.21204819277108433	1
0.21234939759036145	1
0.21265060240963857	1
0.21295180722891566	1
0.21325301204819277	1
0.2135542168674699	1
0.21385542168674698	1
0.2141566265060241	1
0.21445783132530122	1
0.2147590361445783	1
0.21506024096385543	1
0.21536144578313254	1
0.21566265060240963	1
0.21596385542168675	1
0.21626506024096387	1
0.21656626506024096	1
0.21686746987951808	1
0.2171686746987952	1
0.21746987951807228	1
0.2177710843373494	1
0.21807228915662652	1
0.2183734939759036	1
0.21867469879518073	1
0.21897590361445782	1
0.21927710843373494	1
0.21957831325301205	1
0.21987951807228914	1
0.22018072289156626	1
0.22048192771084338	1
0.22078313253012047	1
0.22108433734939759	1
0.2213855421686747	1
0.2216867469879518	1
0.2219879518072289	1
0.22228915662650603	1
0.22259036144578312	1
0.22289156626506024	1
0.22319277108433735	1
0.22349397590361444	1
0.22379518072289156	1
0.22409638554216868	1
0.22439759036144577	1
0.2246987951807229	1
0.225	1
0.2253012048192771	1
0.2256024096385542	1
0.22590361445783133	1
0.22620481927710842	1
0.22650602409638554	1
0.22680722891566266	1
0.22710843373493975	1
0.22740963855421686	1
0.22771084337349398	1
0.22801204819277107	1
0.2283132530120482	1
0.2286144578313253	1
0.2289156626506024	1
0.22921686746987951	1
0.22951807228915663	1
0.22981927710843372	1
0.23012048192771084	1
0.23042168674698796	1
0.23072289156626505	1
0.23102409638554217	1
0.23132530120481928	1
0.23162650602409637	1
0.2319277108433735	1
0.2322289156626506	1
0.2325301204819277	1
0.23283132530120482	1
0.23313253012048193	1
0.23343373493975902	1
0.23373493975903614	1
0.23403614457831326	1
0.23433734939759035	1
0.23463855421686747	1
0.23493975903614459	1
0.23524096385542168	1
0.2355421686746988	1
0.2358433734939759	1
0.236144578313253	1
0.23644578313253012	1
0.23674698795180724	1
0.23704819277108433	1
0.23734939759036144	1
0.23765060240963856	1
0.23795180722891565	1
0.23825301204819277	1
0.2385542168674699	1
0.23885542168674698	1
0.2391566265060241	1
0.2394578313253012	1
0.2397590361445783	1
0.24006024096385542	1
0.24036144578313254	1
0.24066265060240963	1
0.24096385542168675	1
0.24126506024096386	1
0.24156626506024095	1
0.24186746987951807	1
0.2421686746987952	1
0.24246987951807228	1
0.2427710843373494	1
0.24307228915662651	1
0.2433734939759036	1
0.24367469879518072	1
0.24397590361445784	1
0.24427710843373493	1
0.24457831325301205	1
0.24487951807228917	1
0.24518072289156626	1
0.24548192771084337	1
0.2457831325301205	1
0.24608433734939758	1
0.2463855421686747	1
0.24668674698795182	1
0.2469879518072289	1
0.24728915662650602	1
0.24759036144578314	1
0.24789156626506023	1
0.24819277108433735	1
0.24849397590361447	1
0.24879518072289156	1
0.24909638554216867	1
0.2493975903614458	1
0.24969879518072288	1
0.25	1
0.2503012048192771	1
0.25060240963855424	1
0.2509036144578313	1
0.2512048192771084	1
0.25150602409638556	1
0.25180722891566265	1
0.25210843373493974	1
0.2524096385542169	1
0.252710843373494	1
0.25301204819277107	1
0.2533132530120482	1
0.2536144578313253	1
0.2539156626506024	1
0.25421686746987954	1
0.2545180722891566	1
0.2548192771084337	1
0.25512048192771086	1
0.25542168674698795	1
0.25572289156626504	1
0.2560240963855422	1
0.2563253012048193	1
0.25662650602409637	1
0.2569277108433735	1
0.2572289156626506	1
0.2575301204819277	1
0.25783132530120484	1
0.25813253012048193	1
0.258433734939759	1
0.25873493975903616	1
0.25903614457831325	1
0.25933734939759034	1
0.2596385542168675	1
0.2599397590361446	1
0.26024096385542167	1
0.2605421686746988	1
0.2608433734939759	1
0.261144578313253	1
0.26144578313253014	1
0.26174698795180723	1
0.2620481927710843	1
0.26234939759036147	1
0.26265060240963856	1
0.26295180722891565	1
0.2632530120481928	1
0.2635542168674699	1
0.26385542168674697	1
0.2641566265060241	1
0.2644578313253012	1
0.2647590361445783	1
0.26506024096385544	1
0.26536144578313253	1
0.2656626506024096	1
0.26596385542168677	1
0.26626506024096386	1
0.26656626506024095	1
0.2668674698795181	1
0.2671686746987952	1
0.2674698795180723	1
0.2677710843373494	1
0.2680722891566265	1
0.2683734939759036	1
0.26867469879518074	1
0.26897590361445783	1
0.2692771084337349	1
0.26957831325301207	1
0.26987951807228916	1
0.27018072289156625	1
0.2704819277108434	1
0.2707831325301205	1
0.2710843373493976	1
0.2713855421686747	1
0.2716867469879518	1
0.2719879518072289	1
0.27228915662650605	1
0.27259036144578314	1
0.2728915662650602	1
0.27319277108433737	1
0.27349397590361446	1
0.27379518072289155	1
0.2740963855421687	1
0.2743975903614458	1
0.2746987951807229	1
0.275	1
0.2753012048192771	1
0.2756024096385542	1
0.27590361445783135	1
0.27620481927710844	1
0.2765060240963855	1
0.2768072289156627	1
0.27710843373493976	1
0.27740963855421685	1
0.277710843373494	1
0.2780120481927711	1
0.2783132530120482	1
0.2786144578313253	1
0.2789156626506024	1
0.2792168674698795	1
0.27951807228915665	1
0.27981927710843374	1
0.28012048192771083	1
0.280421686746988	1
0.28072289156626506	1
0.28102409638554215	1
0.2813253012048193	1
0.2816265060240964	1
0.2819277108433735	1
0.2822289156626506	1
0.2825301204819277	1
0.2828313253012048	1
0.28313253012048195	1
0.28343373493975904	1
0.28373493975903613	1
0.2840361445783133	1
0.28433734939759037	1
0.28463855421686746	1
0.2849397590361446	1
0.2852409638554217	1
0.2855421686746988	1
0.2858433734939759	1
0.286144578313253	1
0.2864457831325301	1
0.28674698795180725	1
0.28704819277108434	1
0.28734939759036143	1
0.2876506024096386	1
0.28795180722891567	1
0.28825301204819276	1
0.2885542168674699	1
0.288855421686747	1
0.2891566265060241	1
0.28945783132530123	1
0.2897590361445783	1
0.2900602409638554	1
0.29036144578313255	1
0.29066265060240964	1
0.29096385542168673	1
0.2912650602409639	1
0.29156626506024097	1
0.29186746987951806	1
0.2921686746987952	1
0.2924698795180723	1
0.2927710843373494	1
0.29307228915662653	1
0.2933734939759036	1
0.2936746987951807	1
0.29397590361445786	1
0.29427710843373495	1
0.29457831325301204	1
0.2948795180722892	1
0.29518072289156627	1
0.29548192771084336	1
0.2957831325301205	1
0.2960843373493976	1
0.2963855421686747	1
0.29668674698795183	1
0.2969879518072289	1
0.297289156626506	1
0.29759036144578316	1
0.29789156626506025	1
0.29819277108433734	1
0.2984939759036145	1
0.2987951807228916	1
0.29909638554216866	1
0.2993975903614458	1
0.2996987951807229	1
0.3	1
0.30030120481927713	1
0.3006024096385542	1
0.3009036144578313	1
0.30120481927710846	1
0.30150602409638555	1
0.30180722891566264	1
0.3021084337349398	1
0.3024096385542169	1
0.30271084337349397	1
0.3030120481927711	1
0.3033132530120482	1
0.3036144578313253	1
0.30391566265060244	1
0.3042168674698795	1
0.3045180722891566	1
0.30481927710843376	1
0.30512048192771085	1
0.30542168674698794	1
0.3057228915662651	1
0.3060240963855422	1
0.30632530120481927	1
0.3066265060240964	1
0.3069277108433735	1
0.3072289156626506	1
0.30753012048192774	1
0.30783132530120483	1
0.3081325301204819	1
0.30843373493975906	1
0.30873493975903615	1
0.30903614457831324	1
0.3093373493975904	1
0.3096385542168675	1
0.30993975903614457	1
0.3102409638554217	1
0.3105421686746988	1
0.3108433734939759	1
0.31114457831325304	1
0.31144578313253013	1
0.3117469879518072	1
0.31204819277108437	1
0.31234939759036146	1
0.31265060240963854	1
0.31295180722891563	1
0.3132530120481928	1
0.31355421686746987	1
0.31385542168674696	1
0.3141566265060241	1
0.3144578313253012	1
0.3147590361445783	1
0.31506024096385543	1
0.3153614457831325	1
0.3156626506024096	1
0.31596385542168676	1
0.31626506024096385	1
0.31656626506024094	1
0.3168674698795181	1
0.31716867469879517	1
0.31746987951807226	1
0.3177710843373494	1
0.3180722891566265	1
0.3183734939759036	1
0.31867469879518073	1
0.3189759036144578	1
0.3192771084337349	1
0.31957831325301206	1
0.31987951807228915	1
0.32018072289156624	1
0.3204819277108434	1
0.3207831325301205	1
0.32108433734939756	1
0.3213855421686747	1
0.3216867469879518	1
0.3219879518072289	1
0.32228915662650603	1
0.3225903614457831	1
0.3228915662650602	1
0.32319277108433736	1
0.32349397590361445	1
0.32379518072289154	1
0.3240963855421687	1
0.3243975903614458	1
0.32469879518072287	1
0.325	1
0.3253012048192771	1
0.3256024096385542	1
0.32590361445783134	1
0.3262048192771084	1
0.3265060240963855	1
0.32680722891566266	1
0.32710843373493975	1
0.32740963855421684	1
0.327710843373494	1
0.3280120481927711	1
0.32831325301204817	1
0.3286144578313253	1
0.3289156626506024	1
0.3292168674698795	1
0.32951807228915664	1
0.32981927710843373	1
0.3301204819277108	1
0.33042168674698796	1
0.33072289156626505	1
0.33102409638554214	1
0.3313253012048193	1
0.3316265060240964	1
0.33192771084337347	1
0.3322289156626506	1
0.3325301204819277	1
0.3328313253012048	1
0.33313253012048194	1
0.33343373493975903	1
0.3337349397590361	1
0.33403614457831327	1
0.33433734939759036	1
0.33463855421686745	1
0.3349397590361446	1
0.3352409638554217	1
0.33554216867469877	1
0.3358433734939759	1
0.336144578313253	1
0.3364457831325301	1
0.33674698795180724	1
0.33704819277108433	1
0.3373493975903614	1
0.33765060240963857	1
0.33795180722891566	1
0.33825301204819275	1
0.3385542168674699	1
0.338855421686747	1
0.3391566265060241	1
0.3394578313253012	1
0.3397590361445783	1
0.3400602409638554	1
0.34036144578313254	1
0.34066265060240963	1
0.3409638554216867	1
0.34126506024096387	1
0.34156626506024096	1
0.34186746987951805	1
0.3421686746987952	1
0.3424698795180723	1
0.3427710843373494	1
0.3430722891566265	1
0.3433734939759036	1
0.3436746987951807	1
0.34397590361445785	1
0.34427710843373494	1
0.344578313253012	1
0.34487951807228917	1
0.34518072289156626	1
0.34548192771084335	1
0.3457831325301205	1
0.3460843373493976	1
0.3463855421686747	1
0.3466867469879518	1
0.3469879518072289	1
0.347289156626506	1
0.34759036144578315	1
0.34789156626506024	1
0.3481927710843373	1
0.3484939759036145	1
0.34879518072289156	1
0.34909638554216865	1
0.3493975903614458	1
0.3496987951807229	1
0.35	1
0.3503012048192771	1
0.3506024096385542	1
0.3509036144578313	1
0.35120481927710845	1
0.35150602409638554	1
0.35180722891566263	1
0.3521084337349398	1
0.35240963855421686	1
0.35271084337349395	1
0.3530120481927711	1
0.3533132530120482	1
0.3536144578313253	1
0.3539156626506024	1
0.3542168674698795	1
0.3545180722891566	1
0.35481927710843375	1
0.35512048192771084	1
0.35542168674698793	1
0.3557228915662651	1
0.35602409638554217	1
0.35632530120481926	1
0.3566265060240964	1
0.3569277108433735	1
0.3572289156626506	1
0.3575301204819277	1
0.3578313253012048	1
0.3581325301204819	1
0.35843373493975905	1
0.35873493975903614	1
0.35903614457831323	1
0.3593373493975904	1
0.35963855421686747	1
0.35993975903614456	1
0.3602409638554217	1
0.3605421686746988	1
0.3608433734939759	1
0.36114457831325303	1
0.3614457831325301	1
0.3617469879518072	1
0.36204819277108435	1
0.36234939759036144	1
0.36265060240963853	2
0.3629518072289157	2
0.36325301204819277	2
0.36355421686746986	2
0.363855421686747	2
0.3641566265060241	2
0.3644578313253012	2
0.36475903614457833	2
0.3650602409638554	2
0.3653614457831325	2
0.36566265060240966	2
0.36596385542168675	2
0.36626506024096384	2
0.366566265060241	2
0.36686746987951807	2
0.36716867469879516	2
0.3674698795180723	2
0.3677710843373494	2
0.3680722891566265	2
0.36837349397590363	2
0.3686746987951807	2
0.3689759036144578	2
0.36927710843373496	2
0.36957831325301205	2
0.36987951807228914	2
0.3701807228915663	2
0.3704819277108434	2
0.37078313253012046	2
0.3710843373493976	2
0.3713855421686747	2
0.3716867469879518	2
0.37198795180722893	2
0.372289156626506	2
0.3725903614457831	2
0.37289156626506026	2
0.37319277108433735	2
0.37349397590361444	2
0.3737951807228916	2
0.3740963855421687	2
0.37439759036144576	2
0.3746987951807229	2
0.375	2
0.3753012048192771	2
0.37560240963855424	2
0.3759036144578313	2
0.3762048192771084	2
0.37650602409638556	2
0.37680722891566265	2
0.37710843373493974	2
0.3774096385542169	2
0.377710843373494	2
0.37801204819277107	2
0.3783132530120482	2
0.3786144578313253	2
0.3789156626506024	2
0.37921686746987954	2
0.3795180722891566	2
0.3798192771084337	2
0.38012048192771086	2
0.38042168674698795	2
0.38072289156626504	2
0.3810240963855422	2
0.3813253012048193	2
0.38162650602409637	2
0.3819277108433735	2
0.3822289156626506	2
0.3825301204819277	2
0.38283132530120484	2
0.38313253012048193	2
0.383433734939759	2
0.38373493975903616	2
0.38403614457831325	2
0.38433734939759034	2
0.3846385542168675	2
0.3849397590361446	2
0.38524096385542167	2
0.3855421686746988	2
0.3858433734939759	2
0.386144578313253	2
0.38644578313253014	2
0.38674698795180723	2
0.3870481927710843	2
0.38734939759036147	2
0.38765060240963856	2
0.38795180722891565	2
0.3882530120481928	2
0.3885542168674699	2
0.38885542168674697	2
0.3891566265060241	2
0.3894578313253012	2
0.3897590361445783	2
0.39006024096385544	2
0.39036144578313253	2
0.3906626506024096	2
0.39096385542168677	2
0.39126506024096386	2
0.39156626506024095	2
0.3918674698795181	2
0.3921686746987952	2
0.3924698795180723	2
0.3927710843373494	2
0.3930722891566265	2
0.3933734939759036	2
0.39367469879518074	2
0.39397590361445783	2
0.3942771084337349	2
0.39457831325301207	2
0.39487951807228916	2
0.39518072289156625	2
0.3954819277108434	2
0.3957831325301205	2
0.3960843373493976	2
0.3963855421686747	2
0.3966867469879518	2
0.3969879518072289	2
0.39728915662650605	2
0.39759036144578314	2
0.3978915662650602	2
0.39819277108433737	2
0.39849397590361446	2
0.39879518072289155	2
0.3990963855421687	2
0.3993975903614458	2
0.3996987951807229	2
0.4	2
0.4003012048192771	2
0.4006024096385542	2
0.40090361445783135	2
0.40120481927710844	2
0.4015060240963855	2
0.4018072289156627	2
0.40210843373493976	2
0.40240963855421685	2
0.402710843373494	2
0.4030120481927711	2
0.4033132530120482	2
0.4036144578313253	2
0.4039156626506024	2
0.4042168674698795	2
0.40451807228915665	2
0.40481927710843374	2
0.40512048192771083	2
0.405421686746988	2
0.40572289156626506	2
0.40602409638554215	2
0.4063253012048193	2
0.4066265060240964	2
0.4069277108433735	2
0.4072289156626506	2
0.4075301204819277	2
0.4078313253012048	2
0.40813253012048195	2
0.40843373493975904	2
0.40873493975903613	2
0.4090361445783133	2
0.40933734939759037	2
0.40963855421686746	2
0.4099397590361446	2
0.4102409638554217	2
0.4105421686746988	2
0.4108433734939759	2
0.411144578313253	2
0.4114457831325301	2
0.41174698795180725	2
0.41204819277108434	2
0.41234939759036143	2
0.4126506024096386	2
0.41295180722891567	2
0.41325301204819276	2
0.4135542168674699	2
0.413855421686747	2
0.4141566265060241	2
0.41445783132530123	2
0.4147590361445783	2
0.4150602409638554	2
0.41536144578313255	2
0.41566265060240964	2
0.41596385542168673	2
0.4162650602409639	2
0.41656626506024097	2
0.41686746987951806	2
0.4171686746987952	2
0.4174698795180723	2
0.4177710843373494	2
0.41807228915662653	2
0.4183734939759036	2
0.4186746987951807	2
0.41897590361445786	2
0.41927710843373495	2
0.41957831325301204	2
0.4198795180722892	2
0.42018072289156627	2
0.42048192771084336	2
0.4207831325301205	2
0.4210843373493976	2
0.4213855421686747	2
0.42168674698795183	2
0.4219879518072289	2
0.422289156626506	2
0.42259036144578316	2
0.42289156626506025	2
0.42319277108433734	2
0.4234939759036145	2
0.4237951807228916	2
0.42409638554216866	2
0.4243975903614458	2
0.4246987951807229	2
0.425	2
0.42530120481927713	2
0.4256024096385542	2
0.4259036144578313	2
0.42620481927710846	2
0.42650602409638555	2
0.42680722891566264	2
0.4271084337349398	2
0.4274096385542169	2
0.42771084337349397	2
0.4280120481927711	2
0.4283132530120482	2
0.4286144578313253	2
0.42891566265060244	2
0.4292168674698795	2
0.4295180722891566	2
0.42981927710843376	2
0.43012048192771085	2
0.43042168674698794	2
0.4307228915662651	2
0.4310240963855422	2
0.43132530120481927	2
0.4316265060240964	2
0.4319277108433735	2
0.4322289156626506	2
0.43253012048192774	2
0.43283132530120483	2
0.4331325301204819	2
0.43343373493975906	2
0.43373493975903615	2
0.43403614457831324	2
0.4343373493975904	2
0.4346385542168675	2
0.43493975903614457	2
0.4352409638554217	2
0.4355421686746988	2
0.4358433734939759	2
0.43614457831325304	2
0.43644578313253013	2
0.4367469879518072	2
0.43704819277108437	2
0.43734939759036146	2
0.43765060240963854	2
0.43795180722891563	2
0.4382530120481928	2
0.43855421686746987	2
0.43885542168674696	2
0.4391566265060241	2
0.4394578313253012	2
0.4397590361445783	2
0.44006024096385543	2
0.4403614457831325	2
0.4406626506024096	2
0.44096385542168676	2
0.44126506024096385	2
0.44156626506024094	2
0.4418674698795181	2
0.44216867469879517	2
0.44246987951807226	2
0.4427710843373494	2
0.4430722891566265	2
0.4433734939759036	2
0.44367469879518073	2
0.4439759036144578	2
0.4442771084337349	2
0.44457831325301206	2
0.44487951807228915	2
0.44518072289156624	2
0.4454819277108434	2
0.4457831325301205	2
0.44608433734939756	2
0.4463855421686747	2
0.4466867469879518	2
0.4469879518072289	2
0.44728915662650603	2
0.4475903614457831	2
0.4478915662650602	2
0.44819277108433736	2
0.44849397590361445	2
0.44879518072289154	2
0.4490963855421687	2
0.4493975903614458	2
0.44969879518072287	2
0.45	2
0.4503012048192771	2
0.4506024096385542	2
0.45090361445783134	2
0.4512048192771084	2
0.4515060240963855	2
0.45180722891566266	2
0.45210843373493975	2
0.45240963855421684	2
0.452710843373494	2
0.4530120481927711	2
0.45331325301204817	2
0.4536144578313253	2
0.4539156626506024	2
0.4542168674698795	2
0.45451807228915664	2
0.45481927710843373	2
0.4551204819277108	2
0.45542168674698796	2
0.45572289156626505	2
0.45602409638554214	2
0.4563253012048193	2
0.4566265060240964	2
0.45692771084337347	2
0.4572289156626506	2
0.4575301204819277	2
0.4578313253012048	2
0.45813253012048194	2
0.45843373493975903	2
0.4587349397590361	2
0.45903614457831327	2
0.45933734939759036	2
0.45963855421686745	2
0.4599397590361446	2
0.4602409638554217	2
0.46054216867469877	2
0.4608433734939759	2
0.461144578313253	2
0.4614457831325301	2
0.46174698795180724	2
0.46204819277108433	2
0.4623493975903614	2
0.46265060240963857	2
0.46295180722891566	2
0.46325301204819275	2
0.4635542168674699	2
0.463855421686747	2
0.4641566265060241	2
0.4644578313253012	2
0.4647590361445783	2
0.4650602409638554	2
0.46536144578313254	2
0.46566265060240963	2
0.4659638554216867	2
0.46626506024096387	2
0.46656626506024096	2
0.46686746987951805	2
0.4671686746987952	2
0.4674698795180723	2
0.4677710843373494	2
0.4680722891566265	2
0.4683734939759036	2
0.4686746987951807	2
0.46897590361445785	2
0.46927710843373494	2
0.469578313253012	2
0.46987951807228917	2
0.47018072289156626	2
0.47048192771084335	2
0.4707831325301205	2
0.4710843373493976	2
0.4713855421686747	2
0.4716867469879518	2
0.4719879518072289	2
0.472289156626506	2
0.47259036144578315	2
0.47289156626506024	2
0.4731927710843373	2
0.4734939759036145	2
0.47379518072289156	2
0.47409638554216865	2
0.4743975903614458	2
0.4746987951807229	2
0.475	2
0.4753012048192771	2
0.4756024096385542	2
0.4759036144578313	2
0.47620481927710845	2
0.47650602409638554	2
0.47680722891566263	2
0.4771084337349398	2
0.47740963855421686	2
0.47771084337349395	2
0.4780120481927711	2
0.4783132530120482	2
0.4786144578313253	2
0.4789156626506024	2
0.4792168674698795	2
0.4795180722891566	2
0.47981927710843375	2
0.48012048192771084	2
0.48042168674698793	2
0.4807228915662651	2
0.48102409638554217	2
0.48132530120481926	2
0.4816265060240964	2
0.4819277108433735	2
0.4822289156626506	2
0.4825301204819277	2
0.4828313253012048	2
0.4831325301204819	2
0.48343373493975905	2
0.48373493975903614	2
0.48403614457831323	2
0.4843373493975904	2
0.48463855421686747	2
0.48493975903614456	2
0.4852409638554217	2
0.4855421686746988	2
0.4858433734939759	2
0.48614457831325303	2
0.4864457831325301	2
0.4867469879518072	2
0.48704819277108435	2
0.48734939759036144	2
0.48765060240963853	2
0.4879518072289157	2
0.48825301204819277	2
0.48855421686746986	2
0.488855421686747	2
0.4891566265060241	2
0.4894578313253012	2
0.48975903614457833	2
0.4900602409638554	2
0.4903614457831325	2
0.49066265060240966	2
0.49096385542168675	2
0.49126506024096384	2
0.491566265060241	2
0.49186746987951807	2
0.49216867469879516	2
0.4924698795180723	2
0.4927710843373494	2
0.4930722891566265	2
0.49337349397590363	2
0.4936746987951807	2
0.4939759036144578	2
0.49427710843373496	2
0.49457831325301205	2
0.49487951807228914	2
0.4951807228915663	2
0.4954819277108434	2
0.49578313253012046	2
0.4960843373493976	2
0.4963855421686747	2
0.4966867469879518	2
0.49698795180722893	2
0.497289156626506	2
0.4975903614457831	2
0.49789156626506026	2
0.49819277108433735	2
0.49849397590361444	2
0.4987951807228916	2
0.4990963855421687	2
0.49939759036144576	2
0.4996987951807229	2
0.5	2
0.5003012048192771	2
0.5006024096385542	2
0.5009036144578313	2
0.5012048192771085	2
0.5015060240963856	2
0.5018072289156627	2
0.5021084337349397	2
0.5024096385542168	2
0.5027108433734939	2
0.5030120481927711	2
0.5033132530120482	2
0.5036144578313253	2
0.5039156626506024	2
0.5042168674698795	2
0.5045180722891566	2
0.5048192771084338	2
0.5051204819277109	2
0.505421686746988	2
0.505722891566265	2
0.5060240963855421	2
0.5063253012048192	2
0.5066265060240964	2
0.5069277108433735	2
0.5072289156626506	2
0.5075301204819277	2
0.5078313253012048	2
0.5081325301204819	2
0.5084337349397591	2
0.5087349397590362	2
0.5090361445783133	2
0.5093373493975903	2
0.5096385542168674	2
0.5099397590361445	2
0.5102409638554217	2
0.5105421686746988	2
0.5108433734939759	2
0.511144578313253	2
0.5114457831325301	2
0.5117469879518072	2
0.5120481927710844	2
0.5123493975903615	2
0.5126506024096386	2
0.5129518072289156	2
0.5132530120481927	2
0.5135542168674698	2
0.513855421686747	2
0.5141566265060241	2
0.5144578313253012	2
0.5147590361445783	2
0.5150602409638554	2
0.5153614457831325	2
0.5156626506024097	2
0.5159638554216868	2
0.5162650602409639	2
0.516566265060241	2
0.516867469879518	2
0.5171686746987951	2
0.5174698795180723	2
0.5177710843373494	2
0.5180722891566265	2
0.5183734939759036	2
0.5186746987951807	2
0.5189759036144578	2
0.519277108433735	2
0.5195783132530121	2
0.5198795180722892	2
0.5201807228915662	2
0.5204819277108433	2
0.5207831325301204	2
0.5210843373493976	2
0.5213855421686747	2
0.5216867469879518	2
0.5219879518072289	2
0.522289156626506	2
0.5225903614457831	2
0.5228915662650603	2
0.5231927710843374	2
0.5234939759036145	2
0.5237951807228916	2
0.5240963855421686	2
0.5243975903614457	2
0.5246987951807229	2
0.525	2
0.5253012048192771	2
0.5256024096385542	2
0.5259036144578313	2
0.5262048192771084	2
0.5265060240963856	2
0.5268072289156627	2
0.5271084337349398	2
0.5274096385542169	2
0.5277108433734939	2
0.528012048192771	2
0.5283132530120482	2
0.5286144578313253	2
0.5289156626506024	2
0.5292168674698795	2
0.5295180722891566	2
0.5298192771084337	2
0.5301204819277109	2
0.530421686746988	2
0.5307228915662651	2
0.5310240963855422	2
0.5313253012048192	2
0.5316265060240963	2
0.5319277108433735	2
0.5322289156626506	2
0.5325301204819277	2
0.5328313253012048	2
0.5331325301204819	2
0.533433734939759	2
0.5337349397590362	2
0.5340361445783133	2
0.5343373493975904	2
0.5346385542168675	2
0.5349397590361445	2
0.5352409638554216	2
0.5355421686746988	2
0.5358433734939759	2
0.536144578313253	2
0.5364457831325301	2
0.5367469879518072	2
0.5370481927710843	2
0.5373493975903615	2
0.5376506024096386	2
0.5379518072289157	2
0.5382530120481928	2
0.5385542168674698	2
0.5388554216867469	2
0.5391566265060241	2
0.5394578313253012	2
0.5397590361445783	2
0.5400602409638554	2
0.5403614457831325	2
0.5406626506024096	2
0.5409638554216868	2
0.5412650602409639	2
0.541566265060241	2
0.5418674698795181	2
0.5421686746987951	2
0.5424698795180722	2
0.5427710843373494	2
0.5430722891566265	2
0.5433734939759036	2
0.5436746987951807	2
0.5439759036144578	2
0.5442771084337349	2
0.5445783132530121	2
0.5448795180722892	2
0.5451807228915663	2
0.5454819277108434	2
0.5457831325301205	2
0.5460843373493975	2
0.5463855421686747	2
0.5466867469879518	2
0.5469879518072289	2
0.547289156626506	2
0.5475903614457831	2
0.5478915662650602	2
0.5481927710843374	2
0.5484939759036145	2
0.5487951807228916	2
0.5490963855421687	2
0.5493975903614458	2
0.5496987951807228	2
0.55	2
0.5503012048192771	2
0.5506024096385542	2
0.5509036144578313	2
0.5512048192771084	2
0.5515060240963855	2
0.5518072289156627	2
0.5521084337349398	2
0.5524096385542169	2
0.552710843373494	2
0.553012048192771	2
0.5533132530120481	2
0.5536144578313253	2
0.5539156626506024	2
0.5542168674698795	2
0.5545180722891566	2
0.5548192771084337	2
0.5551204819277108	2
0.555421686746988	2
0.5557228915662651	2
0.5560240963855422	2
0.5563253012048193	2
0.5566265060240964	2
0.5569277108433734	2
0.5572289156626506	2
0.5575301204819277	2
0.5578313253012048	2
0.5581325301204819	2
0.558433734939759	2
0.5587349397590361	2
0.5590361445783133	2
0.5593373493975904	2
0.5596385542168675	2
0.5599397590361446	2
0.5602409638554217	2
0.5605421686746987	2
0.560843373493976	2
0.561144578313253	2
0.5614457831325301	2
0.5617469879518072	2
0.5620481927710843	2
0.5623493975903614	2
0.5626506024096386	2
0.5629518072289157	2
0.5632530120481928	2
0.5635542168674699	2
0.563855421686747	2
0.564156626506024	2
0.5644578313253013	2
0.5647590361445783	2
0.5650602409638554	2
0.5653614457831325	2
0.5656626506024096	2
0.5659638554216867	2
0.5662650602409639	2
0.566566265060241	2
0.5668674698795181	2
0.5671686746987952	2
0.5674698795180723	2
0.5677710843373494	2
0.5680722891566266	2
0.5683734939759036	2
0.5686746987951807	2
0.5689759036144578	2
0.5692771084337349	2
0.569578313253012	2
0.5698795180722892	2
0.5701807228915663	2
0.5704819277108434	2
0.5707831325301205	2
0.5710843373493976	2
0.5713855421686747	2
0.5716867469879519	2
0.571987951807229	2
0.572289156626506	2
0.5725903614457831	2
0.5728915662650602	2
0.5731927710843373	2
0.5734939759036145	2
0.5737951807228916	2
0.5740963855421687	2
0.5743975903614458	2
0.5746987951807229	2
0.575	2
0.5753012048192772	2
0.5756024096385542	2
0.5759036144578313	2
0.5762048192771084	2
0.5765060240963855	2
0.5768072289156626	2
0.5771084337349398	2
0.5774096385542169	2
0.577710843373494	2
0.5780120481927711	2
0.5783132530120482	2
0.5786144578313253	2
0.5789156626506025	2
0.5792168674698795	2
0.5795180722891566	2
0.5798192771084337	2
0.5801204819277108	2
0.5804216867469879	2
0.5807228915662651	2
0.5810240963855422	2
0.5813253012048193	2
0.5816265060240964	2
0.5819277108433735	2
0.5822289156626506	2
0.5825301204819278	2
0.5828313253012049	2
0.5831325301204819	2
0.583433734939759	2
0.5837349397590361	2
0.5840361445783132	2
0.5843373493975904	2
0.5846385542168675	2
0.5849397590361446	2
0.5852409638554217	2
0.5855421686746988	2
0.5858433734939759	2
0.5861445783132531	2
0.5864457831325302	2
0.5867469879518072	2
0.5870481927710843	2
0.5873493975903614	2
0.5876506024096385	2
0.5879518072289157	2
0.5882530120481928	2
0.5885542168674699	2
0.588855421686747	2
0.5891566265060241	2
0.5894578313253012	2
0.5897590361445784	2
0.5900602409638555	2
0.5903614457831325	2
0.5906626506024096	2
0.5909638554216867	2
0.5912650602409638	2
0.591566265060241	2
0.5918674698795181	2
0.5921686746987952	2
0.5924698795180723	2
0.5927710843373494	2
0.5930722891566265	2
0.5933734939759037	2
0.5936746987951808	2
0.5939759036144578	2
0.5942771084337349	2
0.594578313253012	2
0.5948795180722891	2
0.5951807228915663	2
0.5954819277108434	2
0.5957831325301205	2
0.5960843373493976	2
0.5963855421686747	2
0.5966867469879518	2
0.596987951807229	2
0.5972891566265061	2
0.5975903614457831	2
0.5978915662650602	2
0.5981927710843373	2
0.5984939759036144	2
0.5987951807228916	2
0.5990963855421687	2
0.5993975903614458	2
0.5996987951807229	2
0.6	2
0.6003012048192771	2
0.6006024096385543	2
0.6009036144578314	2
0.6012048192771084	2
0.6015060240963855	2
0.6018072289156626	2
0.6021084337349397	2
0.6024096385542169	2
0.602710843373494	2
0.6030120481927711	2
0.6033132530120482	2
0.6036144578313253	2
0.6039156626506024	2
0.6042168674698796	2
0.6045180722891567	2
0.6048192771084338	2
0.6051204819277108	2
0.6054216867469879	2
0.605722891566265	2
0.6060240963855422	2
0.6063253012048193	2
0.6066265060240964	2
0.6069277108433735	2
0.6072289156626506	2
0.6075301204819277	2
0.6078313253012049	2
0.608132530120482	2
0.608433734939759	2
0.6087349397590361	2
0.6090361445783132	2
0.6093373493975903	2
0.6096385542168675	2
0.6099397590361446	2
0.6102409638554217	2
0.6105421686746988	2
0.6108433734939759	2
0.611144578313253	2
0.6114457831325302	2
0.6117469879518073	2
0.6120481927710844	2
0.6123493975903614	2
0.6126506024096385	2
0.6129518072289156	2
0.6132530120481928	2
0.6135542168674699	2
0.613855421686747	2
0.6141566265060241	2
0.6144578313253012	2
0.6147590361445783	2
0.6150602409638555	2
0.6153614457831326	2
0.6156626506024097	2
0.6159638554216867	2
0.6162650602409638	2
0.6165662650602409	2
0.6168674698795181	2
0.6171686746987952	2
0.6174698795180723	2
0.6177710843373494	2
0.6180722891566265	2
0.6183734939759036	2
0.6186746987951808	2
0.6189759036144579	2
0.619277108433735	2
0.619578313253012	2
0.6198795180722891	2
0.6201807228915662	2
0.6204819277108434	2
0.6207831325301205	2
0.6210843373493976	2
0.6213855421686747	2
0.6216867469879518	2
0.6219879518072289	2
0.6222891566265061	2
0.6225903614457832	2
0.6228915662650603	2
0.6231927710843373	2
0.6234939759036144	2
0.6237951807228915	2
0.6240963855421687	2
0.6243975903614458	2
0.6246987951807229	2
0.625	2
0.6253012048192771	2
0.6256024096385542	2
0.6259036144578313	2
0.6262048192771085	2
0.6265060240963856	2
0.6268072289156627	2
0.6271084337349397	2
0.6274096385542168	2
0.6277108433734939	2
0.6280120481927711	2
0.6283132530120482	2
0.6286144578313253	2
0.6289156626506024	2
0.6292168674698795	2
0.6295180722891566	2
0.6298192771084338	2
0.6301204819277109	2
0.630421686746988	2
0.630722891566265	2
0.6310240963855421	2
0.6313253012048192	2
0.6316265060240964	2
0.6319277108433735	2
0.6322289156626506	2
0.6325301204819277	2
0.6328313253012048	2
0.6331325301204819	2
0.6334337349397591	2
0.6337349397590362	2
0.6340361445783133	2
0.6343373493975903	2
0.6346385542168674	2
0.6349397590361445	2
0.6352409638554217	2
0.6355421686746988	2
0.6358433734939759	2
0.636144578313253	2
0.6364457831325301	2
0.6367469879518072	2
0.6370481927710844	2
0.6373493975903615	3
0.6376506024096386	3
0.6379518072289156	3
0.6382530120481927	3
0.6385542168674698	3
0.638855421686747	3
0.6391566265060241	3
0.6394578313253012	3
0.6397590361445783	3
0.6400602409638554	3
0.6403614457831325	3
0.6406626506024097	3
0.6409638554216868	3
0.6412650602409639	3
0.641566265060241	3
0.641867469879518	3
0.6421686746987951	3
0.6424698795180723	3
0.6427710843373494	3
0.6430722891566265	3
0.6433734939759036	3
0.6436746987951807	3
0.6439759036144578	3
0.644277108433735	3
0.6445783132530121	3
0.6448795180722892	3
0.6451807228915662	3
0.6454819277108433	3
0.6457831325301204	3
0.6460843373493976	3
0.6463855421686747	3
0.6466867469879518	3
0.6469879518072289	3
0.647289156626506	3
0.6475903614457831	3
0.6478915662650603	3
0.6481927710843374	3
0.6484939759036145	3
0.6487951807228916	3
0.6490963855421686	3
0.6493975903614457	3
0.6496987951807229	3
0.65	3
0.6503012048192771	3
0.6506024096385542	3
0.6509036144578313	3
0.6512048192771084	3
0.6515060240963856	3
0.6518072289156627	3
0.6521084337349398	3
0.6524096385542169	3
0.6527108433734939	3
0.653012048192771	3
0.6533132530120482	3
0.6536144578313253	3
0.6539156626506024	3
0.6542168674698795	3
0.6545180722891566	3
0.6548192771084337	3
0.6551204819277109	3
0.655421686746988	3
0.6557228915662651	3
0.6560240963855422	3
0.6563253012048192	3
0.6566265060240963	3
0.6569277108433735	3
0.6572289156626506	3
0.6575301204819277	3
0.6578313253012048	3
0.6581325301204819	3
0.658433734939759	3
0.6587349397590362	3
0.6590361445783133	3
0.6593373493975904	3
0.6596385542168675	3
0.6599397590361445	3
0.6602409638554216	3
0.6605421686746988	3
0.6608433734939759	3
0.661144578313253	3
0.6614457831325301	3
0.6617469879518072	3
0.6620481927710843	3
0.6623493975903615	3
0.6626506024096386	3
0.6629518072289157	3
0.6632530120481928	3
0.6635542168674698	3
0.6638554216867469	3
0.6641566265060241	3
0.6644578313253012	3
0.6647590361445783	3
0.6650602409638554	3
0.6653614457831325	3
0.6656626506024096	3
0.6659638554216868	3
0.6662650602409639	3
0.666566265060241	3
0.6668674698795181	3
0.6671686746987951	3
0.6674698795180722	3
0.6677710843373494	3
0.6680722891566265	3
0.6683734939759036	3
0.6686746987951807	3
0.6689759036144578	3
0.6692771084337349	3
0.6695783132530121	3
0.6698795180722892	3
0.6701807228915663	3
0.6704819277108434	3
0.6707831325301205	3
0.6710843373493975	3
0.6713855421686747	3
0.6716867469879518	3
0.6719879518072289	3
0.672289156626506	3
0.6725903614457831	3
0.6728915662650602	3
0.6731927710843374	3
0.6734939759036145	3
0.6737951807228916	3
0.6740963855421687	3
0.6743975903614458	3
0.6746987951807228	3
0.675	3
0.6753012048192771	3
0.6756024096385542	3
0.6759036144578313	3
0.6762048192771084	3
0.6765060240963855	3
0.6768072289156627	3
0.6771084337349398	3
0.6774096385542169	3
0.677710843373494	3
0.678012048192771	3
0.6783132530120481	3
0.6786144578313253	3
0.6789156626506024	3
0.6792168674698795	3
0.6795180722891566	3
0.6798192771084337	3
0.6801204819277108	3
0.680421686746988	3
0.6807228915662651	3
0.6810240963855422	3
0.6813253012048193	3
0.6816265060240964	3
0.6819277108433734	3
0.6822289156626506	3
0.6825301204819277	3
0.6828313253012048	3
0.6831325301204819	3
0.683433734939759	3
0.6837349397590361	3
0.6840361445783133	3
0.6843373493975904	3
0.6846385542168675	3
0.6849397590361446	3
0.6852409638554217	3
0.6855421686746987	3
0.685843373493976	3
0.686144578313253	3
0.6864457831325301	3
0.6867469879518072	3
0.6870481927710843	3
0.6873493975903614	3
0.6876506024096386	3
0.6879518072289157	3
0.6882530120481928	3
0.6885542168674699	3
0.688855421686747	3
0.689156626506024	3
0.6894578313253013	3
0.6897590361445783	3
0.6900602409638554	3
0.6903614457831325	3
0.6906626506024096	3
0.6909638554216867	3
0.6912650602409639	3
0.691566265060241	3
0.6918674698795181	3
0.6921686746987952	3
0.6924698795180723	3
0.6927710843373494	3
0.6930722891566266	3
0.6933734939759036	3
0.6936746987951807	3
0.6939759036144578	3
0.6942771084337349	3
0.694578313253012	3
0.6948795180722892	3
0.6951807228915663	3
0.6954819277108434	3
0.6957831325301205	3
0.6960843373493976	3
0.6963855421686747	3
0.6966867469879519	3
0.696987951807229	3
0.697289156626506	3
0.6975903614457831	3
0.6978915662650602	3
0.6981927710843373	3
0.6984939759036145	3
0.6987951807228916	3
0.6990963855421687	3
0.6993975903614458	3
0.6996987951807229	3
0.7	3
0.7003012048192772	3
0.7006024096385542	3
0.7009036144578313	3
0.7012048192771084	3
0.7015060240963855	3
0.7018072289156626	3
0.7021084337349398	3
0.7024096385542169	3
0.702710843373494	3
0.7030120481927711	3
0.7033132530120482	3
0.7036144578313253	3
0.7039156626506025	3
0.7042168674698795	3
0.7045180722891566	3
0.7048192771084337	3
0.7051204819277108	3
0.7054216867469879	3
0.7057228915662651	3
0.7060240963855422	3
0.7063253012048193	3
0.7066265060240964	3
0.7069277108433735	3
0.7072289156626506	3
0.7075301204819278	3
0.7078313253012049	3
0.7081325301204819	3
0.708433734939759	3
0.7087349397590361	3
0.7090361445783132	3
0.7093373493975904	3
0.7096385542168675	3
0.7099397590361446	3
0.7102409638554217	3
0.7105421686746988	3
0.7108433734939759	3
0.7111445783132531	3
0.7114457831325302	3
0.7117469879518072	3
0.7120481927710843	3
0.7123493975903614	3
0.7126506024096385	3
0.7129518072289157	3
0.7132530120481928	3
0.7135542168674699	3
0.713855421686747	3
0.7141566265060241	3
0.7144578313253012	3
0.7147590361445784	3
0.7150602409638555	3
0.7153614457831325	3
0.7156626506024096	3
0.7159638554216867	3
0.7162650602409638	3
0.716566265060241	3
0.7168674698795181	3
0.7171686746987952	3
0.7174698795180723	3
0.7177710843373494	3
0.7180722891566265	3
0.7183734939759037	3
0.7186746987951808	3
0.7189759036144578	3
0.7192771084337349	3
0.719578313253012	3
0.7198795180722891	3
0.7201807228915663	3
0.7204819277108434	3
0.7207831325301205	3
0.7210843373493976	3
0.7213855421686747	3
0.7216867469879518	3
0.721987951807229	3
0.7222891566265061	3
0.7225903614457831	3
0.7228915662650602	3
0.7231927710843373	3
0.7234939759036144	3
0.7237951807228916	3
0.7240963855421687	3
0.7243975903614458	3
0.7246987951807229	3
0.725	3
0.7253012048192771	3
0.7256024096385543	3
0.7259036144578314	3
0.7262048192771084	3
0.7265060240963855	3
0.7268072289156626	3
0.7271084337349397	3
0.7274096385542169	3
0.727710843373494	3
0.7280120481927711	3
0.7283132530120482	3
0.7286144578313253	3
0.7289156626506024	3
0.7292168674698796	3
0.7295180722891567	3
0.7298192771084338	3
0.7301204819277108	3
0.7304216867469879	3
0.730722891566265	3
0.7310240963855422	3
0.7313253012048193	3
0.7316265060240964	3
0.7319277108433735	3
0.7322289156626506	3
0.7325301204819277	3
0.7328313253012049	3
0.733132530120482	3
0.733433734939759	3
0.7337349397590361	3
0.7340361445783132	3
0.7343373493975903	3
0.7346385542168675	3
0.7349397590361446	3
0.7352409638554217	3
0.7355421686746988	3
0.7358433734939759	3
0.736144578313253	3
0.7364457831325302	3
0.7367469879518073	3
0.7370481927710844	3
0.7373493975903614	3
0.7376506024096385	3
0.7379518072289156	3
0.7382530120481928	3
0.7385542168674699	3
0.738855421686747	3
0.7391566265060241	3
0.7394578313253012	3
0.7397590361445783	3
0.7400602409638555	3
0.7403614457831326	3
0.7406626506024097	3
0.7409638554216867	3
0.7412650602409638	3
0.7415662650602409	3
0.7418674698795181	3
0.7421686746987952	3
0.7424698795180723	3
0.7427710843373494	3
0.7430722891566265	3
0.7433734939759036	3
0.7436746987951808	3
0.7439759036144579	3
0.744277108433735	3
0.744578313253012	3
0.7448795180722891	3
0.7451807228915662	3
0.7454819277108434	3
0.7457831325301205	3
0.7460843373493976	3
0.7463855421686747	3
0.7466867469879518	3
0.7469879518072289	3
0.7472891566265061	3
0.7475903614457832	3
0.7478915662650603	3
0.7481927710843373	3
0.7484939759036144	3
0.7487951807228915	3
0.7490963855421687	3
0.7493975903614458	3
0.7496987951807229	4
0.75	4
0.7503012048192771	4
0.7506024096385542	4
0.7509036144578313	4
0.7512048192771085	4
0.7515060240963856	4
0.7518072289156627	4
0.7521084337349397	4
0.7524096385542168	4
0.7527108433734939	4
0.7530120481927711	4
0.7533132530120482	4
0.7536144578313253	4
0.7539156626506024	4
0.7542168674698795	4
0.7545180722891566	4
0.7548192771084338	4
0.7551204819277109	4
0.755421686746988	4
0.755722891566265	4
0.7560240963855421	4
0.7563253012048192	4
0.7566265060240964	4
0.7569277108433735	4
0.7572289156626506	4
0.7575301204819277	4
0.7578313253012048	4
0.7581325301204819	4
0.7584337349397591	4
0.7587349397590362	4
0.7590361445783133	4
0.7593373493975903	4
0.7596385542168674	4
0.7599397590361445	4
0.7602409638554217	4
0.7605421686746988	4
0.7608433734939759	4
0.761144578313253	4
0.7614457831325301	4
0.7617469879518072	4
0.7620481927710844	4
0.7623493975903615	4
0.7626506024096386	4
0.7629518072289156	4
0.7632530120481927	4
0.7635542168674698	4
0.763855421686747	4
0.7641566265060241	4
0.7644578313253012	4
0.7647590361445783	4
0.7650602409638554	4
0.7653614457831325	4
0.7656626506024097	4
0.7659638554216868	4
0.7662650602409639	4
0.766566265060241	4
0.766867469879518	4
0.7671686746987951	4
0.7674698795180723	4
0.7677710843373494	4
0.7680722891566265	4
0.7683734939759036	4
0.7686746987951807	4
0.7689759036144578	4
0.769277108433735	4
0.7695783132530121	4
0.7698795180722892	4
0.7701807228915662	4
0.7704819277108433	4
0.7707831325301204	4
0.7710843373493976	4
0.7713855421686747	4
0.7716867469879518	4
0.7719879518072289	4
0.772289156626506	4
0.7725903614457831	4
0.7728915662650603	4
0.7731927710843374	4
0.7734939759036145	4
0.7737951807228916	4
0.7740963855421686	4
0.7743975903614457	4
0.7746987951807229	4
0.775	4
0.7753012048192771	4
0.7756024096385542	4
0.7759036144578313	4
0.7762048192771084	4
0.7765060240963856	4
0.7768072289156627	4
0.7771084337349398	4
0.7774096385542169	4
0.7777108433734939	4
0.778012048192771	4
0.7783132530120482	4
0.7786144578313253	4
0.7789156626506024	4
0.7792168674698795	4
0.7795180722891566	4
0.7798192771084337	4
0.7801204819277109	4
0.780421686746988	4
0.7807228915662651	4
0.7810240963855422	4
0.7813253012048192	4
0.7816265060240963	4
0.7819277108433735	4
0.7822289156626506	4
0.7825301204819277	4
0.7828313253012048	4
0.7831325301204819	4
0.783433734939759	4
0.7837349397590362	4
0.7840361445783133	4
0.7843373493975904	4
0.7846385542168675	4
0.7849397590361445	4
0.7852409638554216	4
0.7855421686746988	4
0.7858433734939759	4
0.786144578313253	4
0.7864457831325301	4
0.7867469879518072	4
0.7870481927710843	4
0.7873493975903615	4
0.7876506024096386	4
0.7879518072289157	4
0.7882530120481928	4
0.7885542168674698	4
0.7888554216867469	4
0.7891566265060241	4
0.7894578313253012	4
0.7897590361445783	4
0.7900602409638554	4
0.7903614457831325	4
0.7906626506024096	4
0.7909638554216868	4
0.7912650602409639	4
0.791566265060241	4
0.7918674698795181	4
0.7921686746987951	4
0.7924698795180722	4
0.7927710843373494	4
0.7930722891566265	4
0.7933734939759036	4
0.7936746987951807	4
0.7939759036144578	4
0.7942771084337349	4
0.7945783132530121	4
0.7948795180722892	4
0.7951807228915663	4
0.7954819277108434	4
0.7957831325301205	4
0.7960843373493975	4
0.7963855421686747	4
0.7966867469879518	4
0.7969879518072289	4
0.797289156626506	4
0.7975903614457831	4
0.7978915662650602	4
0.7981927710843374	4
0.7984939759036145	4
0.7987951807228916	4
0.7990963855421687	4
0.7993975903614458	4
0.7996987951807228	4
0.8	4
0.8003012048192771	4
0.8006024096385542	4
0.8009036144578313	4
0.8012048192771084	4
0.8015060240963855	4
0.8018072289156627	4
0.8021084337349398	4
0.8024096385542169	4
0.802710843373494	4
0.803012048192771	4
0.8033132530120481	4
0.8036144578313253	4
0.8039156626506024	4
0.8042168674698795	4
0.8045180722891566	4
0.8048192771084337	4
0.8051204819277108	4
0.805421686746988	4
0.8057228915662651	4
0.8060240963855422	4
0.8063253012048193	4
0.8066265060240964	4
0.8069277108433734	4
0.8072289156626506	4
0.8075301204819277	4
0.8078313253012048	4
0.8081325301204819	4
0.808433734939759	4
0.8087349397590361	4
0.8090361445783133	4
0.8093373493975904	4
0.8096385542168675	4
0.8099397590361446	4
0.8102409638554217	4
0.8105421686746987	4
0.810843373493976	4
0.811144578313253	4
0.8114457831325301	4
0.8117469879518072	4
0.8120481927710843	4
0.8123493975903614	4
0.8126506024096386	4
0.8129518072289157	4
0.8132530120481928	4
0.8135542168674699	4
0.813855421686747	4
0.814156626506024	4
0.8144578313253013	4
0.8147590361445783	4
0.8150602409638554	4
0.8153614457831325	4
0.8156626506024096	4
0.8159638554216867	4
0.8162650602409639	4
0.816566265060241	4
0.8168674698795181	4
0.8171686746987952	4
0.8174698795180723	4
0.8177710843373494	4
0.8180722891566266	4
0.8183734939759036	4
0.8186746987951807	4
0.8189759036144578	4
0.8192771084337349	4
0.819578313253012	4
0.8198795180722892	4
0.8201807228915663	4
0.8204819277108434	4
0.8207831325301205	4
0.8210843373493976	4
0.8213855421686747	4
0.8216867469879519	4
0.821987951807229	4
0.822289156626506	4
0.8225903614457831	4
0.8228915662650602	4
0.8231927710843373	4
0.8234939759036145	4
0.8237951807228916	4
0.8240963855421687	4
0.8243975903614458	4
0.8246987951807229	4
0.825	4
0.8253012048192772	4
0.8256024096385542	4
0.8259036144578313	4
0.8262048192771084	4
0.8265060240963855	4
0.8268072289156626	4
0.8271084337349398	4
0.8274096385542169	4
0.827710843373494	4
0.8280120481927711	4
0.8283132530120482	4
0.8286144578313253	4
0.8289156626506025	4
0.8292168674698795	4
0.8295180722891566	4
0.8298192771084337	4
0.8301204819277108	4
0.8304216867469879	4
0.8307228915662651	4
0.8310240963855422	4
0.8313253012048193	4
0.8316265060240964	4
0.8319277108433735	4
0.8322289156626506	4
0.8325301204819278	4
0.8328313253012049	4
0.8331325301204819	4
0.833433734939759	4
0.8337349397590361	4
0.8340361445783132	4
0.8343373493975904	4
0.8346385542168675	4
0.8349397590361446	4
0.8352409638554217	4
0.8355421686746988	4
0.8358433734939759	4
0.8361445783132531	4
0.8364457831325302	4
0.8367469879518072	4
0.8370481927710843	4
0.8373493975903614	4
0.8376506024096385	4
0.8379518072289157	5
0.8382530120481928	5
0.8385542168674699	5
0.838855421686747	5
0.8391566265060241	5
0.8394578313253012	5
0.8397590361445784	5
0.8400602409638555	5
0.8403614457831325	5
0.8406626506024096	5
0.8409638554216867	5
0.8412650602409638	5
0.841566265060241	5
0.8418674698795181	5
0.8421686746987952	5
0.8424698795180723	5
0.8427710843373494	5
0.8430722891566265	5
0.8433734939759037	5
0.8436746987951808	5
0.8439759036144578	5
0.8442771084337349	5
0.844578313253012	5
0.8448795180722891	5
0.8451807228915663	5
0.8454819277108434	5
0.8457831325301205	5
0.8460843373493976	5
0.8463855421686747	5
0.8466867469879518	5
0.846987951807229	5
0.8472891566265061	5
0.8475903614457831	5
0.8478915662650602	5
0.8481927710843373	5
0.8484939759036144	5
0.8487951807228916	5
0.8490963855421687	5
0.8493975903614458	5
0.8496987951807229	5
0.85	5
0.8503012048192771	5
0.8506024096385543	5
0.8509036144578314	5
0.8512048192771084	5
0.8515060240963855	5
0.8518072289156626	5
0.8521084337349397	5
0.8524096385542169	5
0.852710843373494	5
0.8530120481927711	5
0.8533132530120482	5
0.8536144578313253	5
0.8539156626506024	5
0.8542168674698796	5
0.8545180722891567	5
0.8548192771084338	5
0.8551204819277108	5
0.8554216867469879	5
0.855722891566265	5
0.8560240963855422	5
0.8563253012048193	5
0.8566265060240964	5
0.8569277108433735	5
0.8572289156626506	5
0.8575301204819277	5
0.8578313253012049	5
0.858132530120482	5
0.858433734939759	5
0.8587349397590361	5
0.8590361445783132	5
0.8593373493975903	5
0.8596385542168675	5
0.8599397590361446	5
0.8602409638554217	5
0.8605421686746988	5
0.8608433734939759	5
0.861144578313253	5
0.8614457831325302	5
0.8617469879518073	5
0.8620481927710844	5
0.8623493975903614	5
0.8626506024096385	5
0.8629518072289156	5
0.8632530120481928	5
0.8635542168674699	5
0.863855421686747	5
0.8641566265060241	5
0.8644578313253012	5
0.8647590361445783	5
0.8650602409638555	5
0.8653614457831326	5
0.8656626506024097	5
0.8659638554216867	5
0.8662650602409638	5
0.8665662650602409	5
0.8668674698795181	5
0.8671686746987952	5
0.8674698795180723	5
0.8677710843373494	5
0.8680722891566265	5
0.8683734939759036	5
0.8686746987951808	5
0.8689759036144579	6
0.869277108433735	6
0.869578313253012	6
0.8698795180722891	6
0.8701807228915662	6
0.8704819277108434	6
0.8707831325301205	6
0.8710843373493976	6
0.8713855421686747	6
0.8716867469879518	6
0.8719879518072289	6
0.8722891566265061	6
0.8725903614457832	6
0.8728915662650603	6
0.8731927710843373	6
0.8734939759036144	6
0.8737951807228915	6
0.8740963855421687	6
0.8743975903614458	6
0.8746987951807229	6
0.875	6
0.8753012048192771	6
0.8756024096385542	6
0.8759036144578313	6
0.8762048192771085	6
0.8765060240963856	6
0.8768072289156627	6
0.8771084337349397	6
0.8774096385542168	6
0.8777108433734939	6
0.8780120481927711	6
0.8783132530120482	6
0.8786144578313253	6
0.8789156626506024	6
0.8792168674698795	6
0.8795180722891566	6
0.8798192771084338	6
0.8801204819277109	6
0.880421686746988	6
0.880722891566265	6
0.8810240963855421	6
0.8813253012048192	6
0.8816265060240964	6
0.8819277108433735	6
0.8822289156626506	6
0.8825301204819277	6
0.8828313253012048	6
0.8831325301204819	6
0.8834337349397591	6
0.8837349397590362	6
0.8840361445783133	6
0.8843373493975903	6
0.8846385542168674	6
0.8849397590361445	6
0.8852409638554217	6
0.8855421686746988	6
0.8858433734939759	6
0.886144578313253	6
0.8864457831325301	6
0.8867469879518072	6
0.8870481927710844	6
0.8873493975903615	6
0.8876506024096386	6
0.8879518072289156	6
0.8882530120481927	6
0.8885542168674698	6
0.888855421686747	6
0.8891566265060241	6
0.8894578313253012	6
0.8897590361445783	6
0.8900602409638554	6
0.8903614457831325	6
0.8906626506024097	6
0.8909638554216868	6
0.8912650602409639	6
0.891566265060241	6
0.891867469879518	6
0.8921686746987951	6
0.8924698795180723	6
0.8927710843373494	6
0.8930722891566265	6
0.8933734939759036	6
0.8936746987951807	6
0.8939759036144578	6
0.894277108433735	6
0.8945783132530121	6
0.8948795180722892	6
0.8951807228915662	6
0.8954819277108433	6
0.8957831325301204	6
0.8960843373493976	6
0.8963855421686747	6
0.8966867469879518	6
0.8969879518072289	6
0.897289156626506	6
0.8975903614457831	6
0.8978915662650603	6
0.8981927710843374	6
0.8984939759036145	6
0.8987951807228916	6
0.8990963855421686	6
0.8993975903614457	6
0.8996987951807229	6
0.9	6
0.9003012048192771	6
0.9006024096385542	6
0.9009036144578313	6
0.9012048192771084	6
0.9015060240963856	6
0.9018072289156627	6
0.9021084337349398	6
0.9024096385542169	6
0.9027108433734939	6
0.903012048192771	6
0.9033132530120482	6
0.9036144578313253	6
0.9039156626506024	6
0.9042168674698795	6
0.9045180722891566	6
0.9048192771084337	6
0.9051204819277109	6
0.905421686746988	6
0.9057228915662651	6
0.9060240963855422	6
0.9063253012048192	6
0.9066265060240963	6
0.9069277108433735	6
0.9072289156626506	6
0.9075301204819277	6
0.9078313253012048	6
0.9081325301204819	6
0.908433734939759	6
0.9087349397590362	6
0.9090361445783133	6
0.9093373493975904	6
0.9096385542168675	6
0.9099397590361445	6
0.9102409638554216	6
0.9105421686746988	6
0.9108433734939759	6
0.911144578313253	6
0.9114457831325301	6
0.9117469879518072	6
0.9120481927710843	7
0.9123493975903615	7
0.9126506024096386	7
0.9129518072289157	7
0.9132530120481928	7
0.9135542168674698	7
0.9138554216867469	7
0.9141566265060241	7
0.9144578313253012	7
0.9147590361445783	7
0.9150602409638554	7
0.9153614457831325	7
0.9156626506024096	7
0.9159638554216868	7
0.9162650602409639	7
0.916566265060241	7
0.9168674698795181	7
0.9171686746987951	7
0.9174698795180722	7
0.9177710843373494	7
0.9180722891566265	7
0.9183734939759036	7
0.9186746987951807	7
0.9189759036144578	7
0.9192771084337349	7
0.9195783132530121	7
0.9198795180722892	7
0.9201807228915663	7
0.9204819277108434	7
0.9207831325301205	7
0.9210843373493975	7
0.9213855421686747	7
0.9216867469879518	8
0.9219879518072289	8
0.922289156626506	8
0.9225903614457831	8
0.9228915662650602	8
0.9231927710843374	8
0.9234939759036145	8
0.9237951807228916	8
0.9240963855421687	8
0.9243975903614458	8
0.9246987951807228	8
0.925	8
0.9253012048192771	8
0.9256024096385542	8
0.9259036144578313	8
0.9262048192771084	8
0.9265060240963855	8
0.9268072289156627	8
0.9271084337349398	8
0.9274096385542169	8
0.927710843373494	8
0.928012048192771	8
0.9283132530120481	8
0.9286144578313253	8
0.9289156626506024	8
0.9292168674698795	8
0.9295180722891566	8
0.9298192771084337	8
0.9301204819277108	8
0.930421686746988	8
0.9307228915662651	8
0.9310240963855422	8
0.9313253012048193	8
0.9316265060240964	8
0.9319277108433734	8
0.9322289156626506	8
0.9325301204819277	8
0.9328313253012048	8
0.9331325301204819	8
0.933433734939759	8
0.9337349397590361	8
0.9340361445783133	8
0.9343373493975904	8
0.9346385542168675	8
0.9349397590361446	8
0.9352409638554217	8
0.9355421686746987	8
0.935843373493976	8
0.936144578313253	8
0.9364457831325301	8
0.9367469879518072	8
0.9370481927710843	8
0.9373493975903614	8
0.9376506024096386	8
0.9379518072289157	8
0.9382530120481928	8
0.9385542168674699	8
0.938855421686747	8
0.939156626506024	8
0.9394578313253013	8
0.9397590361445783	8
0.9400602409638554	8
0.9403614457831325	8
0.9406626506024096	8
0.9409638554216867	8
0.9412650602409639	9
0.941566265060241	9
0.9418674698795181	9
0.9421686746987952	9
0.9424698795180723	9
0.9427710843373494	9
0.9430722891566266	9
0.9433734939759036	9
0.9436746987951807	9
0.9439759036144578	9
0.9442771084337349	9
0.944578313253012	9
0.9448795180722892	9
0.9451807228915663	9
0.9454819277108434	9
0.9457831325301205	9
0.9460843373493976	9
0.9463855421686747	9
0.9466867469879519	9
0.946987951807229	9
0.947289156626506	9
0.9475903614457831	9
0.9478915662650602	9
0.9481927710843373	9
0.9484939759036145	9
0.9487951807228916	9
0.9490963855421687	9
0.9493975903614458	9
0.9496987951807229	9
0.95	9
0.9503012048192772	9
0.9506024096385542	9
0.9509036144578313	9
0.9512048192771084	9
0.9515060240963855	10
0.9518072289156626	10
0.9521084337349398	10
0.9524096385542169	10
0.952710843373494	10
0.9530120481927711	10
0.9533132530120482	10
0.9536144578313253	10
0.9539156626506025	10
0.9542168674698795	10
0.9545180722891566	10
0.9548192771084337	10
0.9551204819277108	10
0.9554216867469879	10
0.9557228915662651	10
0.9560240963855422	10
0.9563253012048193	10
0.9566265060240964	10
0.9569277108433735	10
0.9572289156626506	10
0.9575301204819278	10
0.9578313253012049	10
0.9581325301204819	10
0.958433734939759	10
0.9587349397590361	10
0.9590361445783132	10
0.9593373493975904	10
0.9596385542168675	10
0.9599397590361446	10
0.9602409638554217	10
0.9605421686746988	10
0.9608433734939759	10
0.9611445783132531	10
0.9614457831325302	10
0.9617469879518072	10
0.9620481927710843	10
0.9623493975903614	10
0.9626506024096385	10
0.9629518072289157	10
0.9632530120481928	11
0.9635542168674699	11
0.963855421686747	11
0.9641566265060241	11
0.9644578313253012	11
0.9647590361445784	11
0.9650602409638555	11
0.9653614457831325	12
0.9656626506024096	12
0.9659638554216867	12
0.9662650602409638	12
0.966566265060241	12
0.9668674698795181	12
0.9671686746987952	12
0.9674698795180723	12
0.9677710843373494	12
0.9680722891566265	12
0.9683734939759037	12
0.9686746987951808	12
0.9689759036144578	12
0.9692771084337349	12
0.969578313253012	12
0.9698795180722891	12
0.9701807228915663	12
0.9704819277108434	12
0.9707831325301205	12
0.9710843373493976	12
0.9713855421686747	12
0.9716867469879518	12
0.971987951807229	12
0.9722891566265061	12
0.9725903614457831	12
0.9728915662650602	12
0.9731927710843373	12
0.9734939759036144	12
0.9737951807228916	12
0.9740963855421687	12
0.9743975903614458	12
0.9746987951807229	12
0.975	12
0.9753012048192771	12
0.9756024096385543	12
0.9759036144578314	12
0.9762048192771084	12
0.9765060240963855	12
0.9768072289156626	12
0.9771084337349397	12
0.9774096385542169	13
0.977710843373494	13
0.9780120481927711	14
0.9783132530120482	14
0.9786144578313253	14
0.9789156626506024	14
0.9792168674698796	14
0.9795180722891567	14
0.9798192771084338	14
0.9801204819277108	14
0.9804216867469879	14
0.980722891566265	14
0.9810240963855422	15
0.9813253012048193	15
0.9816265060240964	15
0.9819277108433735	15
0.9822289156626506	15
0.9825301204819277	15
0.9828313253012049	15
0.983132530120482	15
0.983433734939759	16
0.9837349397590361	16
0.9840361445783132	16
0.9843373493975903	16
0.9846385542168675	16
0.9849397590361446	16
0.9852409638554217	16
0.9855421686746988	16
0.9858433734939759	16
0.986144578313253	16
0.9864457831325302	16
0.9867469879518073	16
0.9870481927710844	16
0.9873493975903614	17
0.9876506024096385	18
0.9879518072289156	18
0.9882530120481928	18
0.9885542168674699	19
0.988855421686747	19
0.9891566265060241	20
0.9894578313253012	20
0.9897590361445783	20
0.9900602409638555	20
0.9903614457831326	20
0.9906626506024097	20
0.9909638554216867	20
0.9912650602409638	20
0.9915662650602409	20
0.9918674698795181	20
0.9921686746987952	21
0.9924698795180723	21
0.9927710843373494	21
0.9930722891566265	23
0.9933734939759036	24
0.9936746987951808	24
0.9939759036144579	24
0.994277108433735	24
0.994578313253012	24
0.9948795180722891	24
0.9951807228915662	28
0.9954819277108434	28
0.9957831325301205	28
0.9960843373493976	29
0.9963855421686747	30
0.9966867469879518	30
0.9969879518072289	30
0.9972891566265061	30
0.9975903614457832	32
0.9978915662650603	34
0.9981927710843373	36
0.9984939759036144	40
0.9987951807228915	40
0.9990963855421687	48
0.9993975903614458	50
0.9996987951807229	90


==> images/data/long_tail_topics_hyena.dat <==
x   y
0.0	60
0.5	64
1.0	76

==> images/data/long_tail_topics_kpa2021.dat <==
x   y
0.0	258
0.03225806451612903	338
0.06451612903225806	608
0.0967741935483871	646
0.12903225806451613	668
0.16129032258064516	684
0.1935483870967742	715
0.22580645161290322	737
0.25806451612903225	773
0.2903225806451613	782
0.3225806451612903	794
0.3548387096774194	823
0.3870967741935484	865
0.41935483870967744	888
0.45161290322580644	890
0.4838709677419355	914
0.5161290322580645	943
0.5483870967741935	946
0.5806451612903226	957
0.6129032258064516	1027
0.6451612903225806	1032
0.6774193548387096	1039
0.7096774193548387	1044
0.7419354838709677	1046
0.7741935483870968	1060
0.8064516129032258	1067
0.8387096774193549	1070
0.8709677419354839	1084
0.9032258064516129	1187
0.9354838709677419	1279
0.967741935483871	1355

==> images/data/long_tail_topics_perspectrum.dat <==
x   y
0.0	1
0.0011402508551881414	1
0.002280501710376283	1
0.0034207525655644243	1
0.004561003420752566	1
0.005701254275940707	1
0.0068415051311288486	1
0.00798175598631699	1
0.009122006841505131	1
0.010262257696693273	1
0.011402508551881414	1
0.012542759407069556	1
0.013683010262257697	1
0.014823261117445839	1
0.01596351197263398	1
0.01710376282782212	1
0.018244013683010263	1
0.019384264538198404	1
0.020524515393386546	1
0.021664766248574687	1
0.02280501710376283	1
0.02394526795895097	1
0.02508551881413911	1
0.026225769669327253	1
0.027366020524515394	1
0.028506271379703536	1
0.029646522234891677	1
0.03078677309007982	1
0.03192702394526796	1
0.0330672748004561	1
0.03420752565564424	1
0.03534777651083238	1
0.036488027366020526	1
0.037628278221208664	1
0.03876852907639681	1
0.039908779931584946	1
0.04104903078677309	1
0.04218928164196123	1
0.043329532497149374	1
0.04446978335233751	1
0.04561003420752566	1
0.046750285062713795	1
0.04789053591790194	1
0.04903078677309008	1
0.05017103762827822	1
0.05131128848346636	1
0.052451539338654506	1
0.053591790193842644	1
0.05473204104903079	1
0.055872291904218926	1
0.05701254275940707	1
0.05815279361459521	1
0.059293044469783354	1
0.06043329532497149	1
0.06157354618015964	1
0.06271379703534778	1
0.06385404789053592	1
0.06499429874572406	1
0.0661345496009122	1
0.06727480045610035	1
0.06841505131128849	1
0.06955530216647662	1
0.07069555302166476	1
0.07183580387685291	1
0.07297605473204105	1
0.07411630558722919	1
0.07525655644241733	2
0.07639680729760548	2
0.07753705815279362	2
0.07867730900798175	2
0.07981755986316989	2
0.08095781071835804	2
0.08209806157354618	2
0.08323831242873432	2
0.08437856328392246	2
0.08551881413911061	2
0.08665906499429875	2
0.08779931584948689	2
0.08893956670467502	2
0.09007981755986318	2
0.09122006841505131	2
0.09236031927023945	2
0.09350057012542759	2
0.09464082098061574	2
0.09578107183580388	2
0.09692132269099202	2
0.09806157354618016	2
0.09920182440136831	2
0.10034207525655645	2
0.10148232611174458	2
0.10262257696693272	2
0.10376282782212087	2
0.10490307867730901	2
0.10604332953249715	2
0.10718358038768529	2
0.10832383124287344	2
0.10946408209806158	2
0.11060433295324971	2
0.11174458380843785	2
0.11288483466362599	2
0.11402508551881414	2
0.11516533637400228	2
0.11630558722919042	2
0.11744583808437856	2
0.11858608893956671	2
0.11972633979475485	2
0.12086659064994298	2
0.12200684150513112	2
0.12314709236031927	2
0.12428734321550741	2
0.12542759407069556	2
0.1265678449258837	2
0.12770809578107184	2
0.12884834663625996	2
0.12998859749144812	2
0.13112884834663627	2
0.1322690992018244	2
0.13340935005701254	2
0.1345496009122007	2
0.13568985176738882	2
0.13683010262257697	2
0.1379703534777651	2
0.13911060433295325	3
0.1402508551881414	3
0.14139110604332952	3
0.14253135689851767	3
0.14367160775370583	3
0.14481185860889395	3
0.1459521094640821	3
0.14709236031927023	3
0.14823261117445838	3
0.14937286202964653	3
0.15051311288483465	3
0.1516533637400228	3
0.15279361459521096	3
0.15393386545039908	3
0.15507411630558723	3
0.15621436716077536	3
0.1573546180159635	3
0.15849486887115166	3
0.15963511972633979	3
0.16077537058152794	3
0.1619156214367161	3
0.1630558722919042	3
0.16419612314709237	3
0.1653363740022805	3
0.16647662485746864	3
0.1676168757126568	3
0.16875712656784492	3
0.16989737742303307	3
0.17103762827822122	3
0.17217787913340935	3
0.1733181299885975	3
0.17445838084378562	3
0.17559863169897377	3
0.17673888255416192	3
0.17787913340935005	3
0.1790193842645382	3
0.18015963511972635	3
0.18129988597491448	3
0.18244013683010263	3
0.18358038768529075	3
0.1847206385404789	3
0.18586088939566706	3
0.18700114025085518	3
0.18814139110604333	3
0.18928164196123148	3
0.1904218928164196	3
0.19156214367160776	3
0.19270239452679588	3
0.19384264538198404	3
0.1949828962371722	3
0.1961231470923603	3
0.19726339794754846	3
0.19840364880273662	3
0.19954389965792474	3
0.2006841505131129	3
0.20182440136830102	3
0.20296465222348917	4
0.20410490307867732	4
0.20524515393386544	4
0.2063854047890536	4
0.20752565564424175	4
0.20866590649942987	4
0.20980615735461802	4
0.21094640820980615	4
0.2120866590649943	4
0.21322690992018245	4
0.21436716077537057	4
0.21550741163055873	4
0.21664766248574688	4
0.217787913340935	4
0.21892816419612315	4
0.22006841505131128	4
0.22120866590649943	4
0.22234891676168758	4
0.2234891676168757	4
0.22462941847206386	4
0.22576966932725198	4
0.22690992018244013	4
0.22805017103762829	4
0.2291904218928164	4
0.23033067274800456	4
0.2314709236031927	4
0.23261117445838084	4
0.233751425313569	4
0.2348916761687571	4
0.23603192702394526	4
0.23717217787913342	4
0.23831242873432154	4
0.2394526795895097	4
0.24059293044469784	4
0.24173318129988597	4
0.24287343215507412	4
0.24401368301026224	4
0.2451539338654504	4
0.24629418472063855	4
0.24743443557582667	4
0.24857468643101482	4
0.24971493728620298	4
0.2508551881413911	4
0.2519954389965792	4
0.2531356898517674	4
0.2542759407069555	4
0.2554161915621437	4
0.25655644241733183	4
0.2576966932725199	4
0.2588369441277081	4
0.25997719498289623	4
0.2611174458380844	4
0.26225769669327254	4
0.2633979475484607	4
0.2645381984036488	4
0.26567844925883694	4
0.2668187001140251	4
0.26795895096921324	4
0.2690992018244014	4
0.2702394526795895	5
0.27137970353477764	5
0.2725199543899658	5
0.27366020524515394	5
0.2748004561003421	5
0.2759407069555302	5
0.27708095781071834	5
0.2782212086659065	5
0.27936145952109465	5
0.2805017103762828	5
0.28164196123147095	5
0.28278221208665905	5
0.2839224629418472	5
0.28506271379703535	5
0.2862029646522235	5
0.28734321550741165	5
0.28848346636259975	5
0.2896237172177879	5
0.29076396807297605	5
0.2919042189281642	5
0.29304446978335236	5
0.29418472063854045	5
0.2953249714937286	5
0.29646522234891676	5
0.2976054732041049	5
0.29874572405929306	5
0.2998859749144812	5
0.3010262257696693	5
0.30216647662485746	5
0.3033067274800456	5
0.30444697833523376	5
0.3055872291904219	5
0.30672748004561	5
0.30786773090079816	5
0.3090079817559863	5
0.31014823261117447	5
0.3112884834663626	5
0.3124287343215507	5
0.31356898517673887	5
0.314709236031927	5
0.31584948688711517	5
0.3169897377423033	5
0.3181299885974915	5
0.31927023945267957	5
0.3204104903078677	5
0.3215507411630559	5
0.322690992018244	5
0.3238312428734322	5
0.3249714937286203	5
0.3261117445838084	5
0.3272519954389966	5
0.32839224629418473	5
0.3295324971493729	5
0.330672748004561	5
0.33181299885974913	5
0.3329532497149373	5
0.33409350057012543	5
0.3352337514253136	5
0.3363740022805017	5
0.33751425313568983	5
0.338654503990878	5
0.33979475484606614	5
0.3409350057012543	5
0.34207525655644244	5
0.34321550741163054	5
0.3443557582668187	5
0.34549600912200684	5
0.346636259977195	5
0.34777651083238315	5
0.34891676168757124	5
0.3500570125427594	5
0.35119726339794755	5
0.3523375142531357	5
0.35347776510832385	5
0.35461801596351195	5
0.3557582668187001	5
0.35689851767388825	6
0.3580387685290764	6
0.35917901938426455	6
0.3603192702394527	6
0.3614595210946408	6
0.36259977194982895	6
0.3637400228050171	6
0.36488027366020526	6
0.3660205245153934	6
0.3671607753705815	6
0.36830102622576966	6
0.3694412770809578	6
0.37058152793614596	6
0.3717217787913341	6
0.3728620296465222	6
0.37400228050171036	6
0.3751425313568985	6
0.37628278221208666	6
0.3774230330672748	6
0.37856328392246297	6
0.37970353477765106	6
0.3808437856328392	6
0.38198403648802737	6
0.3831242873432155	6
0.38426453819840367	6
0.38540478905359177	6
0.3865450399087799	6
0.38768529076396807	6
0.3888255416191562	6
0.3899657924743444	6
0.39110604332953247	6
0.3922462941847206	6
0.3933865450399088	6
0.3945267958950969	6
0.3956670467502851	6
0.39680729760547323	6
0.3979475484606613	6
0.3990877993158495	6
0.40022805017103763	6
0.4013683010262258	6
0.40250855188141393	6
0.40364880273660203	6
0.4047890535917902	6
0.40592930444697833	6
0.4070695553021665	6
0.40820980615735464	6
0.40935005701254273	6
0.4104903078677309	6
0.41163055872291904	6
0.4127708095781072	6
0.41391106043329534	6
0.4150513112884835	6
0.4161915621436716	6
0.41733181299885974	6
0.4184720638540479	6
0.41961231470923605	6
0.4207525655644242	6
0.4218928164196123	6
0.42303306727480045	6
0.4241733181299886	6
0.42531356898517675	6
0.4264538198403649	6
0.427594070695553	6
0.42873432155074115	7
0.4298745724059293	7
0.43101482326111745	7
0.4321550741163056	7
0.43329532497149376	7
0.43443557582668185	7
0.43557582668187	7
0.43671607753705816	7
0.4378563283922463	7
0.43899657924743446	7
0.44013683010262256	7
0.4412770809578107	7
0.44241733181299886	7
0.443557582668187	7
0.44469783352337516	7
0.44583808437856326	7
0.4469783352337514	7
0.44811858608893956	7
0.4492588369441277	7
0.45039908779931587	7
0.45153933865450396	7
0.4526795895096921	7
0.45381984036488027	7
0.4549600912200684	7
0.45610034207525657	7
0.4572405929304447	7
0.4583808437856328	7
0.45952109464082097	7
0.4606613454960091	7
0.4618015963511973	7
0.4629418472063854	7
0.4640820980615735	7
0.4652223489167617	7
0.4663625997719498	7
0.467502850627138	7
0.46864310148232613	7
0.4697833523375142	7
0.4709236031927024	7
0.47206385404789053	7
0.4732041049030787	7
0.47434435575826683	7
0.475484606613455	7
0.4766248574686431	7
0.47776510832383123	7
0.4789053591790194	7
0.48004561003420754	7
0.4811858608893957	7
0.4823261117445838	7
0.48346636259977194	7
0.4846066134549601	7
0.48574686431014824	7
0.4868871151653364	7
0.4880273660205245	7
0.48916761687571264	8
0.4903078677309008	8
0.49144811858608894	8
0.4925883694412771	8
0.49372862029646525	8
0.49486887115165334	8
0.4960091220068415	8
0.49714937286202965	8
0.4982896237172178	8
0.49942987457240595	8
0.500570125427594	8
0.5017103762827823	8
0.5028506271379704	8
0.5039908779931584	8
0.5051311288483467	8
0.5062713797035348	8
0.507411630558723	8
0.508551881413911	8
0.5096921322690992	8
0.5108323831242874	8
0.5119726339794755	8
0.5131128848346637	8
0.5142531356898518	8
0.5153933865450399	8
0.5165336374002281	8
0.5176738882554162	8
0.5188141391106044	8
0.5199543899657925	8
0.5210946408209807	8
0.5222348916761688	8
0.5233751425313569	8
0.5245153933865451	8
0.5256556442417332	8
0.5267958950969214	8
0.5279361459521095	8
0.5290763968072976	8
0.5302166476624858	8
0.5313568985176739	8
0.5324971493728621	8
0.5336374002280502	8
0.5347776510832383	8
0.5359179019384265	8
0.5370581527936146	9
0.5381984036488028	9
0.5393386545039909	9
0.540478905359179	9
0.5416191562143672	9
0.5427594070695553	9
0.5438996579247435	9
0.5450399087799316	9
0.5461801596351197	9
0.5473204104903079	9
0.548460661345496	9
0.5496009122006842	9
0.5507411630558723	9
0.5518814139110604	9
0.5530216647662486	9
0.5541619156214367	9
0.5553021664766249	9
0.556442417331813	9
0.5575826681870011	9
0.5587229190421893	9
0.5598631698973774	9
0.5610034207525656	9
0.5621436716077537	9
0.5632839224629419	9
0.56442417331813	9
0.5655644241733181	9
0.5667046750285063	9
0.5678449258836944	9
0.5689851767388826	9
0.5701254275940707	9
0.5712656784492588	9
0.572405929304447	9
0.5735461801596351	9
0.5746864310148233	9
0.5758266818700114	9
0.5769669327251995	9
0.5781071835803877	9
0.5792474344355758	9
0.580387685290764	9
0.5815279361459521	9
0.5826681870011402	9
0.5838084378563284	9
0.5849486887115165	9
0.5860889395667047	9
0.5872291904218928	9
0.5883694412770809	10
0.5895096921322691	10
0.5906499429874572	10
0.5917901938426454	10
0.5929304446978335	10
0.5940706955530216	10
0.5952109464082098	10
0.5963511972633979	10
0.5974914481185861	10
0.5986316989737742	10
0.5997719498289624	10
0.6009122006841505	10
0.6020524515393386	10
0.6031927023945268	10
0.6043329532497149	10
0.6054732041049031	10
0.6066134549600912	10
0.6077537058152793	10
0.6088939566704675	10
0.6100342075256556	10
0.6111744583808438	10
0.6123147092360319	10
0.61345496009122	10
0.6145952109464082	10
0.6157354618015963	10
0.6168757126567845	10
0.6180159635119726	10
0.6191562143671607	10
0.6202964652223489	10
0.621436716077537	11
0.6225769669327252	11
0.6237172177879133	11
0.6248574686431014	11
0.6259977194982896	11
0.6271379703534777	11
0.6282782212086659	11
0.629418472063854	11
0.6305587229190421	11
0.6316989737742303	11
0.6328392246294184	11
0.6339794754846066	11
0.6351197263397947	11
0.636259977194983	11
0.637400228050171	11
0.6385404789053591	11
0.6396807297605474	11
0.6408209806157354	11
0.6419612314709237	11
0.6431014823261118	11
0.6442417331812998	11
0.645381984036488	11
0.6465222348916762	11
0.6476624857468644	11
0.6488027366020525	12
0.6499429874572406	12
0.6510832383124288	12
0.6522234891676169	12
0.6533637400228051	12
0.6545039908779932	12
0.6556442417331813	12
0.6567844925883695	12
0.6579247434435576	12
0.6590649942987458	12
0.6602052451539339	12
0.661345496009122	12
0.6624857468643102	12
0.6636259977194983	12
0.6647662485746865	12
0.6659064994298746	12
0.6670467502850627	12
0.6681870011402509	12
0.669327251995439	12
0.6704675028506272	12
0.6716077537058153	12
0.6727480045610034	12
0.6738882554161916	12
0.6750285062713797	12
0.6761687571265679	12
0.677309007981756	12
0.6784492588369442	12
0.6795895096921323	12
0.6807297605473204	12
0.6818700114025086	12
0.6830102622576967	13
0.6841505131128849	13
0.685290763968073	13
0.6864310148232611	13
0.6875712656784493	13
0.6887115165336374	13
0.6898517673888256	13
0.6909920182440137	13
0.6921322690992018	13
0.69327251995439	13
0.6944127708095781	13
0.6955530216647663	13
0.6966932725199544	13
0.6978335233751425	13
0.6989737742303307	13
0.7001140250855188	13
0.701254275940707	13
0.7023945267958951	13
0.7035347776510832	13
0.7046750285062714	13
0.7058152793614595	13
0.7069555302166477	13
0.7080957810718358	13
0.7092360319270239	13
0.7103762827822121	13
0.7115165336374002	13
0.7126567844925884	13
0.7137970353477765	13
0.7149372862029647	13
0.7160775370581528	13
0.7172177879133409	13
0.7183580387685291	13
0.7194982896237172	13
0.7206385404789054	13
0.7217787913340935	14
0.7229190421892816	14
0.7240592930444698	14
0.7251995438996579	14
0.7263397947548461	14
0.7274800456100342	14
0.7286202964652223	14
0.7297605473204105	14
0.7309007981755986	14
0.7320410490307868	14
0.7331812998859749	14
0.734321550741163	14
0.7354618015963512	14
0.7366020524515393	14
0.7377423033067275	14
0.7388825541619156	14
0.7400228050171037	14
0.7411630558722919	14
0.74230330672748	14
0.7434435575826682	14
0.7445838084378563	14
0.7457240592930444	14
0.7468643101482326	14
0.7480045610034207	14
0.7491448118586089	15
0.750285062713797	15
0.7514253135689852	15
0.7525655644241733	15
0.7537058152793614	15
0.7548460661345496	15
0.7559863169897377	15
0.7571265678449259	15
0.758266818700114	15
0.7594070695553021	15
0.7605473204104903	15
0.7616875712656784	15
0.7628278221208666	15
0.7639680729760547	15
0.7651083238312428	15
0.766248574686431	16
0.7673888255416191	16
0.7685290763968073	16
0.7696693272519954	16
0.7708095781071835	16
0.7719498289623717	16
0.7730900798175598	16
0.774230330672748	16
0.7753705815279361	16
0.7765108323831242	16
0.7776510832383124	16
0.7787913340935005	16
0.7799315849486887	16
0.7810718358038768	16
0.7822120866590649	16
0.7833523375142531	16
0.7844925883694412	16
0.7856328392246295	16
0.7867730900798175	16
0.7879133409350056	16
0.7890535917901939	17
0.790193842645382	17
0.7913340935005702	17
0.7924743443557583	17
0.7936145952109465	17
0.7947548460661346	17
0.7958950969213227	17
0.7970353477765109	17
0.798175598631699	17
0.7993158494868872	17
0.8004561003420753	17
0.8015963511972634	17
0.8027366020524516	17
0.8038768529076397	17
0.8050171037628279	17
0.806157354618016	17
0.8072976054732041	17
0.8084378563283923	18
0.8095781071835804	18
0.8107183580387686	18
0.8118586088939567	18
0.8129988597491448	18
0.814139110604333	18
0.8152793614595211	18
0.8164196123147093	18
0.8175598631698974	18
0.8187001140250855	18
0.8198403648802737	18
0.8209806157354618	18
0.82212086659065	19
0.8232611174458381	19
0.8244013683010262	19
0.8255416191562144	19
0.8266818700114025	19
0.8278221208665907	19
0.8289623717217788	19
0.830102622576967	19
0.8312428734321551	20
0.8323831242873432	20
0.8335233751425314	20
0.8346636259977195	21
0.8358038768529077	21
0.8369441277080958	21
0.8380843785632839	21
0.8392246294184721	21
0.8403648802736602	21
0.8415051311288484	21
0.8426453819840365	21
0.8437856328392246	21
0.8449258836944128	21
0.8460661345496009	21
0.8472063854047891	22
0.8483466362599772	22
0.8494868871151653	22
0.8506271379703535	22
0.8517673888255416	22
0.8529076396807298	22
0.8540478905359179	22
0.855188141391106	22
0.8563283922462942	23
0.8574686431014823	23
0.8586088939566705	23
0.8597491448118586	23
0.8608893956670467	23
0.8620296465222349	23
0.863169897377423	23
0.8643101482326112	23
0.8654503990877993	23
0.8665906499429875	24
0.8677309007981756	24
0.8688711516533637	24
0.8700114025085519	24
0.87115165336374	24
0.8722919042189282	24
0.8734321550741163	24
0.8745724059293044	24
0.8757126567844926	24
0.8768529076396807	25
0.8779931584948689	25
0.879133409350057	25
0.8802736602052451	25
0.8814139110604333	25
0.8825541619156214	25
0.8836944127708096	26
0.8848346636259977	26
0.8859749144811858	26
0.887115165336374	26
0.8882554161915621	26
0.8893956670467503	26
0.8905359179019384	26
0.8916761687571265	27
0.8928164196123147	27
0.8939566704675028	27
0.895096921322691	27
0.8962371721778791	27
0.8973774230330672	27
0.8985176738882554	27
0.8996579247434435	27
0.9007981755986317	27
0.9019384264538198	28
0.9030786773090079	28
0.9042189281641961	28
0.9053591790193842	28
0.9064994298745724	28
0.9076396807297605	29
0.9087799315849487	29
0.9099201824401368	29
0.9110604332953249	29
0.9122006841505131	29
0.9133409350057012	30
0.9144811858608894	30
0.9156214367160775	30
0.9167616875712656	31
0.9179019384264538	31
0.9190421892816419	31
0.9201824401368301	32
0.9213226909920182	32
0.9224629418472063	33
0.9236031927023945	33
0.9247434435575826	33
0.9258836944127709	33
0.927023945267959	33
0.928164196123147	33
0.9293044469783353	34
0.9304446978335233	35
0.9315849486887116	35
0.9327251995438997	35
0.9338654503990877	35
0.935005701254276	35
0.936145952109464	35
0.9372862029646523	36
0.9384264538198404	36
0.9395667046750285	36
0.9407069555302167	36
0.9418472063854048	37
0.942987457240593	37
0.9441277080957811	37
0.9452679589509693	38
0.9464082098061574	38
0.9475484606613455	38
0.9486887115165337	38
0.9498289623717218	38
0.95096921322691	38
0.9521094640820981	39
0.9532497149372862	39
0.9543899657924744	39
0.9555302166476625	39
0.9566704675028507	39
0.9578107183580388	39
0.9589509692132269	39
0.9600912200684151	40
0.9612314709236032	40
0.9623717217787914	41
0.9635119726339795	42
0.9646522234891676	42
0.9657924743443558	43
0.9669327251995439	43
0.9680729760547321	43
0.9692132269099202	43
0.9703534777651083	44
0.9714937286202965	44
0.9726339794754846	45
0.9737742303306728	45
0.9749144811858609	45
0.976054732041049	45
0.9771949828962372	46
0.9783352337514253	46
0.9794754846066135	46
0.9806157354618016	48
0.9817559863169898	50
0.9828962371721779	51
0.984036488027366	52
0.9851767388825542	52
0.9863169897377423	56
0.9874572405929305	56
0.9885974914481186	58
0.9897377423033067	63
0.9908779931584949	63
0.992018244013683	63
0.9931584948688712	63
0.9942987457240593	64
0.9954389965792474	64
0.9965792474344356	66
0.9977194982896237	66
0.9988597491448119	66
